Blind Channel Estimation and Joint Symbol Detection with Data-Driven Factor Graphs

We investigate the application of the factor graph framework for blind joint channel estimation and symbol detection on time-variant linear inter-symbol interference channels. In particular, we consider the expectation maximization (EM) algorithm for maximum likelihood estimation, which typically suffers from high complexity as it requires the computation of the symbol-wise posterior distributions in every iteration. We address this issue by efficiently approximating the posteriors using the belief propagation (BP) algorithm on a suitable factor graph. By interweaving the iterations of BP and EM, the detection complexity can be further reduced to a single BP iteration per EM step. In addition, we propose a data-driven version of our algorithm that introduces momentum in the BP updates and learns a suitable EM parameter update schedule, thereby significantly improving the performance-complexity tradeoff with a few offline training samples. Our numerical experiments demonstrate the excellent performance of the proposed blind detector and show that it even outperforms coherent BP detection in high signal-to-noise scenarios.

==> numerical_results/BER+MSE_over_EsN0_BPSK_L5.csv <==
,EsN0 dB,VAE meanSE,VAE medianSE,VAE BER,EMBP(VAE) meanSE,EMBP(VAE) medianSE,EMBP(VAE) BER,EMNBP(VAE) meanSE,EMNBP(VAE) medianSE,EMNBP(VAE) BER,EMBP(Dirac) meanSE,EMBP(Dirac) medianSE,EMBP(Dirac) BER,BP(genie) BER,BP(hEMBP) BER,VAE EsN0 dB mean,VAE EsN0 dB median,VAE EsN0 dB quantile25,VAE EsN0 dB quantile75,EMBP(VAE) EsN0 dB mean,EMBP(VAE) EsN0 dB median,EMBP(VAE) EsN0 dB quantile25,EMBP(VAE) EsN0 dB quantile75,EMNBP(VAE) EsN0 dB mean,EMNBP(VAE) EsN0 dB median,EMNBP(VAE) EsN0 dB quantile25,EMNBP(VAE) EsN0 dB quantile75,EMBP(Dirac) EsN0 dB mean,EMBP(Dirac) EsN0 dB median,EMBP(Dirac) EsN0 dB quantile25,EMBP(Dirac) EsN0 dB quantile75
0,-4.0,0.662301652103722,0.67669278383255,0.3357567703127861,0.4107475137264896,0.36993689835071564,0.2744927395582199,0.4987638167572999,0.42338789999485016,0.2813690401017666,0.4645607500324734,0.42480650544166565,0.2785597394406796,0.20769684997200966,0.27482257974147795,3.3916536859351103,3.374764084815979,2.755270302295685,4.00898277759552,-3.9637297286341786,-3.975882649421692,-4.367190480232239,-3.574362874031067,-3.9637297286341786,-3.975882649421692,-4.367190480232239,-3.574362874031067,0.0,0.0,0.0,0.0
1,-3.0,0.6266117025313694,0.6419485509395599,0.3174025499522686,0.343676935290772,0.30247072875499725,0.24393887963891028,0.4005091184091596,0.32958313822746277,0.24869023984670638,0.406857907812763,0.36517953872680664,0.25430392993986606,0.18583770011365414,0.24441173994541168,4.1812433641668845,4.164484977722168,3.5429945588111877,4.803269743919373,-2.972852511635907,-2.9814438819885254,-3.374416947364807,-2.5796960592269897,-2.972852511635907,-2.9814438819885254,-3.374416947364807,-2.5796960592269897,0.0,0.0,0.0,0.0
2,-2.0,0.5831555905589387,0.5979802310466766,0.29934007954597475,0.28155481062474846,0.24049275368452072,0.21217314006388188,0.3140068416735097,0.24885160475969315,0.21444707988202572,0.35426784833158925,0.30966898798942566,0.22881398011744022,0.16445811980962755,0.21280710025131702,4.911365916965485,4.8968424797058105,4.269289016723633,5.537698030471802,-1.9787087990178103,-1.9830807447433472,-2.375446081161499,-1.586197406053543,-1.9787087990178103,-1.9830807447433472,-2.375446081161499,-1.586197406053543,0.0,0.0,0.0,0.0
3,-1.0,0.5340626829455141,0.5469375848770142,0.28197578981518745,0.22597421701892326,0.1864352747797966,0.1797922898977995,0.2396216505750036,0.18245523422956467,0.1792672399431467,0.3075071766631212,0.25869159400463104,0.2026767699122429,0.14376454979181288,0.18055849024653434,5.583149491573453,5.570683479309082,4.938363790512085,6.213531851768494,-0.985739959120868,-0.9862664639949799,-1.3748427629470825,-0.5973122417926788,-0.985739959120868,-0.9862664639949799,-1.3748427629470825,-0.5973122417926788,0.0,0.0,0.0,0.0
4,0.0,0.48567860800928064,0.4960729479789734,0.26522427004575727,0.17652209509136527,0.13915203511714935,0.1469154497683048,0.17723188844192447,0.1299036592245102,0.14376112981140612,0.26482344536264985,0.21039944142103195,0.1757318601757288,0.12380583007633686,0.14784473983943464,6.193670334153294,6.182371616363525,5.545779228210449,6.827491521835327,0.008014748497999567,0.01278485357761383,-0.37030357122421265,0.39184951037168503,0.008014748497999567,0.01278485357761383,-0.37030357122421265,0.39184951037168503,0.0,0.0,0.0,0.0
5,1.0,0.4430825540734632,0.4511844366788864,0.24904545001685618,0.13343529383814848,0.10013515129685402,0.1143017899915576,0.12703811145360164,0.09095272049307823,0.10926105999946595,0.22613023097484886,0.165601909160614,0.14857680003345014,0.10480509005486965,0.1155030698850751,6.753195527906537,6.742938756942749,6.100306034088135,7.3958598375320435,1.0064817053473991,1.017171025276184,0.6429584324359894,1.3831391632556915,1.0064817053473991,1.017171025276184,0.6429584324359894,1.3831391632556915,0.0,0.0,0.0,0.0
6,2.0,0.40844262458459196,0.4150038957595825,0.23390933002531528,0.09724104303938942,0.06947138905525208,0.083294319935143,0.08860666273901914,0.06299064308404922,0.0773861799761653,0.19122352728305594,0.12355835735797882,0.12157551995664835,0.08707779002934694,0.08499942988157272,7.252944849926949,7.243858337402344,6.594550251960754,7.901858687400818,2.0088467585429437,2.025102376937866,1.6646994352340698,2.3738083839416504,2.0088467585429437,2.025102376937866,1.6646994352340698,2.3738083839416504,0.0,0.0,0.0,0.0
7,3.0,0.38004568483433965,0.38464438915252686,0.219481630012393,0.06867422688370163,0.04732989892363548,0.05599408996105194,0.061104869322932326,0.04387826286256313,0.050367380060255526,0.1609327354953494,0.08688241243362427,0.09635285998880863,0.07131709000095725,0.05860876999795437,7.69993618278861,7.691473960876465,7.034361839294434,8.355279684066772,3.0122438628232424,3.03046977519989,2.6870847940444946,3.362598180770874,3.0122438628232424,3.03046977519989,2.6870847940444946,3.362598180770874,0.0,0.0,0.0,0.0
8,4.0,0.3574583908808846,0.3611181378364563,0.2063587300926447,0.04812185797070118,0.0325570460408926,0.0347224300596863,0.042750642333738854,0.031001788564026356,0.029811110036447645,0.1357469556934256,0.05741170421242714,0.07447424007952214,0.058230779975652694,0.03870540006458759,8.10219928237629,8.091813564300537,7.428204536437988,8.767056941986084,4.014083866629183,4.031777381896973,3.7025262117385864,4.353333353996277,4.014083866629183,4.031777381896973,3.7025262117385864,4.353333353996277,0.0,0.0,0.0,0.0
9,5.0,0.3391970766569497,0.3414522111415863,0.19460583007335663,0.03437868100853474,0.02306867577135563,0.020416389992460607,0.030945483863138244,0.02252635918557644,0.01619138999469578,0.11557556581868476,0.0370305422693491,0.05731031001731753,0.048397290013730526,0.02614679000712931,8.45701607116723,8.447283267974854,7.771109342575073,9.131173610687256,5.0127793949895505,5.031168699264526,4.711230158805847,5.34585964679718,5.0127793949895505,5.031168699264526,4.711230158805847,5.34585964679718,0.0,0.0,0.0,0.0
10,6.0,0.3241391783159538,0.32510970532894135,0.18408872997760772,0.025827965240739985,0.016974469646811485,0.01217168999928981,0.023564440977817517,0.016831944696605206,0.008421689997427165,0.10048887669350196,0.024797280319035053,0.045435730028897524,0.04186631998047233,0.019925509992986916,8.776202646601677,8.763561248779297,8.078923225402832,9.460804462432861,6.008174385566652,6.03005576133728,5.712561011314392,6.341579079627991,6.008174385566652,6.03005576133728,5.712561011314392,6.341579079627991,0.0,0.0,0.0,0.0
11,7.0,0.31224937934510133,0.31251387298107147,0.1751779499053955,0.020293528285143372,0.012892201542854309,0.007870629999786615,0.018717236565113708,0.012902924790978432,0.004550469996174798,0.089638525324927,0.017599262297153473,0.03797395000047982,0.03781534003093839,0.017798759991303086,9.058035834939004,9.042243480682373,8.34797739982605,9.752523422241211,6.999228127939224,7.0268049240112305,6.711289763450623,7.337380528450012,6.999228127939224,7.0268049240112305,6.711289763450623,7.337380528450012,0.0,0.0,0.0,0.0
12,8.0,0.3025223949263827,0.30193014442920685,0.16771414995193482,0.01652699664806365,0.010000509675592184,0.0057124399964232,0.015296687534338329,0.010049724951386452,0.002824649999733083,0.08172121177369933,0.013112475629895926,0.03337022999115288,0.0354289599917829,0.017449170012958346,9.309977077353716,9.29161787033081,8.584879636764526,10.014230489730835,7.99047442205751,8.026005744934082,7.70903468132019,8.337583303451538,7.99047442205751,8.026005744934082,7.70903468132019,8.337583303451538,0.0,0.0,0.0,0.0
13,9.0,0.29465921361615066,0.2936563491821289,0.16148456977307796,0.013894712511601043,0.007853312883526087,0.004697819994064048,0.012846444978980347,0.007909142412245274,0.0021190099985105917,0.07649891963504604,0.010060496162623167,0.030761330012232066,0.03396878996863961,0.017736920022405685,9.536657460788012,9.513210773468018,8.795397758483887,10.250815868377686,8.979337206536531,9.02550745010376,8.7082679271698,9.336567163467407,8.979337206536531,9.02550745010376,8.7082679271698,9.336567163467407,0.0,0.0,0.0,0.0
14,10.0,0.2882143917574722,0.28658774495124817,0.15635816976428032,0.011918960851250741,0.0062022891361266375,0.0041418399938847866,0.010979579066023608,0.0062542264349758625,0.0018078400039230472,0.07245837809848811,0.007844554260373116,0.0289877399969846,0.0329795799665153,0.01802646001428366,9.732955514404773,9.702292919158936,8.975602626800537,10.455881834030151,9.966093387924076,10.024474143981934,9.705959796905518,10.33675765991211,9.966093387924076,10.024474143981934,9.705959796905518,10.33675765991211,0.0,0.0,0.0,0.0
15,11.0,0.2834853475268511,0.2819511890411377,0.15251350004971026,0.010433936997965998,0.004912612726911902,0.0038163600019179285,0.009644191927803884,0.00495402910746634,0.0016831900015822612,0.0697911244454984,0.00620909221470356,0.027871069990098477,0.032292589981108906,0.018224680022336542,9.909079842013837,9.873700141906738,9.134790897369385,10.639897584915161,10.947883044006229,11.024518489837646,10.703216314315796,11.336418628692627,10.947883044006229,11.024518489837646,10.703216314315796,11.336418628692627,0.0,0.0,0.0,0.0
16,12.0,0.27926684572533716,0.27709007263183594,0.1491793200522661,0.009444790300780543,0.003901909803971648,0.0036182899965206163,0.008630622548998625,0.003934047417715192,0.0016061899972555694,0.06813014423792682,0.004944376647472382,0.027199530003592372,0.031759810023009774,0.01809047001320869,10.065415415266752,10.023922443389893,9.275516510009766,10.803532838821411,11.924850526462079,12.0226469039917,11.700946807861328,12.335764408111572,11.924850526462079,12.0226469039917,11.700946807861328,12.335764408111572,0.0,0.0,0.0,0.0


==> numerical_results/BER+MSE_over_EsN0_BPSK_L5exp.csv <==
,EsN0 dB,VAE meanSE,VAE medianSE,VAE BER,EMBP(VAE) meanSE,EMBP(VAE) medianSE,EMBP(VAE) BER,EMNBP(VAE) meanSE,EMNBP(VAE) medianSE,EMNBP(VAE) BER,EMBP(Dirac) meanSE,EMBP(Dirac) medianSE,EMBP(Dirac) BER,BP(genie) BER,BP(hEMBP) BER,VAE EsN0 dB mean,VAE EsN0 dB median,VAE EsN0 dB quantile25,VAE EsN0 dB quantile75,EMBP(VAE) EsN0 dB mean,EMBP(VAE) EsN0 dB median,EMBP(VAE) EsN0 dB quantile25,EMBP(VAE) EsN0 dB quantile75,EMNBP(VAE) EsN0 dB mean,EMNBP(VAE) EsN0 dB median,EMNBP(VAE) EsN0 dB quantile25,EMNBP(VAE) EsN0 dB quantile75,EMBP(Dirac) EsN0 dB mean,EMBP(Dirac) EsN0 dB median,EMBP(Dirac) EsN0 dB quantile25,EMBP(Dirac) EsN0 dB quantile75
0,-4.0,0.5420020354187061,0.5429296791553497,0.3227933919429779,0.28945528625278083,0.2571292370557785,0.24016814371943473,0.3673679112626752,0.318914532661438,0.24721673396229743,0.0,0.0,0.0,0.1990739646553993,0.24033301401138304,3.406981962052721,3.39118492603302,2.7633419036865234,4.033543586730957,-3.8306207193028925,-3.8409680128097534,-4.2179083824157715,-3.4540510773658752,-3.8306207193028925,-3.8409680128097534,-4.2179083824157715,-3.4540510773658752,0.0,0.0,0.0,0.0
1,-3.0,0.508927212328868,0.5109801590442657,0.302086442053318,0.23920326599815675,0.2091219574213028,0.21046251463890076,0.29000657982777434,0.24798791855573654,0.21584946438670158,0.0,0.0,0.0,0.173791765242815,0.2106766748726368,4.202158116822288,4.188171148300171,3.5543407201766968,4.834108591079712,-2.850839525821922,-2.8591251373291016,-3.234708309173584,-2.475362777709961,-2.850839525821922,-2.8591251373291016,-3.234708309173584,-2.475362777709961,0.0,0.0,0.0,0.0
2,-2.0,0.4712855416944949,0.47491149604320526,0.28188877284526825,0.1947904293347355,0.1672593653202057,0.18042344537377358,0.22563854238506126,0.18987291306257248,0.18398164504766465,0.0,0.0,0.0,0.14867399621009827,0.18067752525210382,4.9418586129930615,4.928863763809204,4.288802981376648,5.5796486139297485,-1.8714494544996276,-1.8770208358764648,-2.2488476037979126,-1.500018447637558,-1.8714494544996276,-1.8770208358764648,-2.2488476037979126,-1.500018447637558,0.0,0.0,0.0,0.0
3,-1.0,0.4299283464846369,0.43386051058769226,0.26157129353284836,0.15585330259876792,0.13116294890642166,0.15013082614541054,0.17243966627577878,0.14338147640228271,0.15179814618825913,0.0,0.0,0.0,0.12395961686968804,0.15042271649837494,5.627417528427005,5.615157604217529,4.965547442436218,6.276264429092407,-0.8918507697727519,-0.8945645093917847,-1.2617647051811218,-0.5257983803749084,-0.8918507697727519,-0.8945645093917847,-1.2617647051811218,-0.5257983803749084,0.0,0.0,0.0,0.0
4,0.0,0.38895038019726796,0.391586497426033,0.24133035373687745,0.12211570427752892,0.10077057406306267,0.12038961693644523,0.1293983677475811,0.10678163915872574,0.12041663691401482,0.0,0.0,0.0,0.10030666752159595,0.12075197704136371,6.257260206749916,6.246579170227051,5.585922598838806,6.916037440299988,0.0916453925569906,0.09143964946269989,-0.26731087267398834,0.45059845596551895,0.0916453925569906,0.09143964946269989,-0.26731087267398834,0.45059845596551895,0.0,0.0,0.0,0.0
5,1.0,0.3519672871367382,0.35124897956848145,0.22147269451618196,0.09279137385763414,0.07545407116413116,0.09148356752097607,0.09486755463763559,0.0782676599919796,0.09044440768659115,0.0,0.0,0.0,0.07812122793495654,0.09195477755367756,6.831966736016035,6.821491003036499,6.146482944488525,7.5057069063186646,1.0804238319415127,1.083309829235077,0.734347015619278,1.4296214580535889,1.0804238319415127,1.083309829235077,0.734347015619278,1.4296214580535889,0.0,0.0,0.0,0.0
6,2.0,0.3199441883085668,0.31338396668434143,0.20209905517101287,0.068125290104585,0.05516790226101875,0.06476071833074093,0.06799908131751069,0.056576501578092575,0.06332214849442244,0.0,0.0,0.0,0.05841818860173226,0.06543634831905365,7.357989835982561,7.3485188484191895,6.652795791625977,8.048867225646973,2.0700769155729595,2.0749341249465942,1.7381349802017212,2.4071670174598694,2.0700769155729595,2.0749341249465942,1.7381349802017212,2.4071670174598694,0.0,0.0,0.0,0.0
7,3.0,0.292589727434278,0.2782888412475586,0.18355349546670913,0.048720395723701224,0.03979290463030338,0.041858738973736764,0.04816338611781318,0.04051462933421135,0.040503408953547475,0.0,0.0,0.0,0.04198272900283337,0.04289280898869038,7.838058686710834,7.8211610317230225,7.11062479019165,8.548320770263672,3.063642328091059,3.0674012899398804,2.7456215620040894,3.3880118131637573,3.063642328091059,3.0674012899398804,2.7456215620040894,3.3880118131637573,0.0,0.0,0.0,0.0
8,4.0,0.2703419210352874,0.24803419411182404,0.16674665594100951,0.03463695129289525,0.02878074161708355,0.024451439380645753,0.03427579468832782,0.02920682542026043,0.02327876941859722,0.0,0.0,0.0,0.029414259269833563,0.025889389362186193,8.275003989872218,8.250725746154785,7.51720929145813,9.007136344909668,4.057125357007623,4.059389114379883,3.7470946311950684,4.372025489807129,4.057125357007623,4.059389114379883,3.7470946311950684,4.372025489807129,0.0,0.0,0.0,0.0
9,5.0,0.2513571747567859,0.22039979696273804,0.15153638622164725,0.025271982553808834,0.021203680895268917,0.0131405996568501,0.025186543784801556,0.021459953859448433,0.012018099708482622,0.0,0.0,0.0,0.020896699465811252,0.01504237961769104,8.68011422154808,8.642277240753174,7.885599970817566,9.435275554656982,5.049176717363238,5.052087306976318,4.74525773525238,5.358569622039795,5.049176717363238,5.052087306976318,4.74525773525238,5.358569622039795,0.0,0.0,0.0,0.0
10,6.0,0.23624900475328067,0.19733823090791702,0.13868675634264946,0.019101144196812064,0.015998369082808495,0.006821069830097258,0.01915448079967784,0.016168082132935524,0.005649549855850637,0.0,0.0,0.0,0.015761669598519802,0.009227549780160188,9.051599815482616,8.993205547332764,8.205678462982178,9.83468222618103,6.0424791655359265,6.046523809432983,5.742300033569336,6.350685119628906,6.0424791655359265,6.046523809432983,5.742300033569336,6.350685119628906,0.0,0.0,0.0,0.0
11,7.0,0.22412330802289698,0.1773124858736992,0.1279806669652462,0.014995541567275882,0.012330999597907066,0.0037857799027115105,0.015108158669828613,0.01245881337672472,0.00261735993437469,0.0,0.0,0.0,0.013037739699706435,0.0066857298333197835,9.402448404589652,9.315973281860352,8.497182130813599,10.212057113647461,7.03770552389586,7.0438127517700195,6.7413177490234375,7.348232269287109,7.03770552389586,7.0438127517700195,6.7413177490234375,7.348232269287109,0.0,0.0,0.0,0.0
12,8.0,0.21474187951311038,0.16135837882757187,0.11953627683222294,0.012091624069178826,0.009657762944698334,0.0025031999351922424,0.012219008309081255,0.009755929466336966,0.0014025699675548821,0.0,0.0,0.0,0.011666399715468288,0.0057932298462837935,9.72891173952198,9.603251457214355,8.753249168395996,10.565231323242188,8.032623019448996,8.042816162109375,7.740205645561218,8.346539735794067,8.032623019448996,8.042816162109375,7.740205645561218,8.346539735794067,0.0,0.0,0.0,0.0
13,9.0,0.2072676561767324,0.14786144345998764,0.11296922707557679,0.009924452843402338,0.007617839612066746,0.00198389994725585,0.010143785016340437,0.007700552931055427,0.0010020199741702528,0.0,0.0,0.0,0.010966769710183144,0.005575129855889827,10.03344159015894,9.861982822418213,8.977737188339233,10.89861798286438,9.024284570710183,9.041057586669922,8.737741947174072,9.344709634780884,9.024284570710183,9.041057586669922,8.737741947174072,9.344709634780884,0.0,0.0,0.0,0.0
14,10.0,0.20166264870737308,0.13762254267930984,0.10810120721161366,0.008276828965919558,0.006038132822141051,0.0017706699598347769,0.008548658834676578,0.006104811327531934,0.0008991099767154082,0.0,0.0,0.0,0.010559309733100236,0.005560419864021241,10.318116407278062,10.097244262695312,9.181355237960815,11.205617427825928,10.017405509627343,10.039608001708984,9.736586093902588,10.344946146011353,10.017405509627343,10.039608001708984,9.736586093902588,10.344946146011353,0.0,0.0,0.0,0.0
15,11.0,0.1972858006044759,0.1289123222231865,0.10433135737478733,0.007033377992226946,0.004796965746209025,0.0016721699573099614,0.007406816897241574,0.004854548256844282,0.0009198199748643674,0.0,0.0,0.0,0.0102903197593987,0.00558063985966146,10.583440317558765,10.307838439941406,9.357491493225098,11.499998569488525,11.00737779623866,11.038753986358643,10.734567165374756,11.344372272491455,11.00737779623866,11.038753986358643,10.734567165374756,11.344372272491455,0.0,0.0,0.0,0.0
16,12.0,0.1942663600871308,0.1226939968764782,0.10165402744710446,0.006080232325614954,0.003808078938163817,0.0015949299609055742,0.006481126476086909,0.0038556118961423635,0.0009471299749566242,0.0,0.0,0.0,0.01009284974541515,0.005506249864585698,10.829884593292237,10.500263690948486,9.513417720794678,11.77465033531189,11.994007053946733,12.037455081939697,11.731230735778809,12.34354567527771,11.994007053946733,12.037455081939697,11.731230735778809,12.34354567527771,0.0,0.0,0.0,0.0


==> numerical_results/BER+MSE_over_EsN0_QPSK_L5exp.csv <==
,EsN0 dB,VAE meanSE,VAE medianSE,VAE BER,EMBP(VAE) meanSE,EMBP(VAE) medianSE,EMBP(VAE) BER,EMNBP(VAE) meanSE,EMNBP(VAE) medianSE,EMNBP(VAE) BER,EMBP(Dirac) meanSE,EMBP(Dirac) medianSE,EMBP(Dirac) BER,BP(genie) BER,BP(hEMBP) BER,VAE EsN0 dB mean,VAE EsN0 dB median,VAE EsN0 dB quantile25,VAE EsN0 dB quantile75,EMBP(VAE) EsN0 dB mean,EMBP(VAE) EsN0 dB median,EMBP(VAE) EsN0 dB quantile25,EMBP(VAE) EsN0 dB quantile75,EMNBP(VAE) EsN0 dB mean,EMNBP(VAE) EsN0 dB median,EMNBP(VAE) EsN0 dB quantile25,EMNBP(VAE) EsN0 dB quantile75,EMBP(Dirac) EsN0 dB mean,EMBP(Dirac) EsN0 dB median,EMBP(Dirac) EsN0 dB quantile25,EMBP(Dirac) EsN0 dB quantile75
0,-4.0,0.5812156613685414,0.5875169038772583,0.3485922460258007,0.31369347886817156,0.3003043383359909,0.31070704680681227,0.34759372707747294,0.32935164868831635,0.316302876919508,0.30340634366489483,0.2752545177936554,0.3117454769015312,0.2773257579803467,0.3106470821201801,5.935430287567138,5.917282819747925,5.282403111457825,6.570134878158569,-4.590335948694706,-4.603079080581665,-4.90785539150238,-4.286254048347473,-4.590335948694706,-4.603079080581665,-4.90785539150238,-4.286254048347473,0.0,0.0,0.0,0.0
1,-3.0,0.5842461865863054,0.5919206738471985,0.3328331964612007,0.2855852692996673,0.27256615459918976,0.28964396250247954,0.3110600399961611,0.2940029352903366,0.2946399226486683,0.27971228686947236,0.2509310841560364,0.29209400740265845,0.2561421690285206,0.2895853728353977,6.736328340561628,6.719461679458618,6.08873450756073,7.364421367645264,-3.701894379139602,-3.7157410383224487,-4.028768301010132,-3.3901098370552063,-3.701894379139602,-3.7157410383224487,-4.028768301010132,-3.3901098370552063,0.0,0.0,0.0,0.0
2,-2.0,0.5694338313308992,0.5826048851013184,0.31759529188275337,0.257281858172819,0.24426507949829102,0.26777769285440445,0.27628619456098974,0.2595818489789963,0.27189519837498666,0.2589851131269261,0.22973395138978958,0.27177682900428773,0.23438503935933114,0.2677344278693199,7.465983008709669,7.4504289627075195,6.824934601783752,8.091821193695068,-2.8039564163930004,-2.8211456537246704,-3.148272931575775,-2.4786389470100403,-2.8039564163930004,-2.8211456537246704,-3.148272931575775,-2.4786389470100403,0.0,0.0,0.0,0.0
3,-1.0,0.5421139835778848,0.5612056851387024,0.3023289076387882,0.2294939473850904,0.21580789983272552,0.245029778778553,0.24292158195959684,0.2257593423128128,0.24812362864613532,0.24059490892463922,0.2104896381497383,0.2507691939473152,0.2127603896856308,0.24500918389856816,8.126139277856828,8.11047649383545,7.492908954620361,8.742422103881836,-1.8824682515113997,-1.9040010571479797,-2.254243016242981,-1.534668505191803,-1.8824682515113997,-1.9040010571479797,-2.254243016242981,-1.534668505191803,0.0,0.0,0.0,0.0
4,0.0,0.508893909050079,0.5302791595458984,0.2867997329235077,0.20310331934892015,0.18854640424251556,0.22177338922023773,0.21114983491951228,0.1930580958724022,0.22353181414306164,0.22356828468906553,0.19209352880716324,0.22929656410217286,0.19236187990009784,0.221819834202528,8.718547617920398,8.702502727508545,8.094037771224976,9.326581001281738,-0.9155338689906241,-0.9451123178005219,-1.331417053937912,-0.5319759547710419,-0.9155338689906241,-0.9451123178005219,-1.331417053937912,-0.5319759547710419,0.0,0.0,0.0,0.0
5,1.0,0.4758522257899269,0.4951053261756897,0.27148282277584074,0.17902427683627886,0.16325344890356064,0.19815161000192166,0.18150577141982038,0.16221877187490463,0.19828124003112316,0.2072959275581967,0.17418596893548965,0.20754935982823372,0.17430526554584502,0.19831860494613648,9.250401597828388,9.236294269561768,8.63073444366455,9.855067729949951,0.10177765110919187,0.06419088691473007,-0.3735693171620369,0.5363220125436783,0.10177765110919187,0.06419088691473007,-0.3735693171620369,0.5363220125436783,0.0,0.0,0.0,0.0
6,2.0,0.4463562779348008,0.4606492221355438,0.2561809382140636,0.1571210498308814,0.13999983668327332,0.1742268105596304,0.15392987507567088,0.1333318129181862,0.17241944554448127,0.1911139173036269,0.15597867965698242,0.1856118453294039,0.15885735595226289,0.17457228054106236,9.727524191844463,9.713645458221436,9.115339279174805,10.324629068374634,1.1559430207438723,1.1179522275924683,0.6180659681558609,1.6579640209674835,1.1559430207438723,1.1179522275924683,0.6180659681558609,1.6579640209674835,0.0,0.0,0.0,0.0
7,3.0,0.41937119134851547,0.4279097765684128,0.24110780890285968,0.13598632615605602,0.11725842580199242,0.14958756621181965,0.12714608605659242,0.10561946779489517,0.1453786310851574,0.17443580428142963,0.1367977410554886,0.1632132407873869,0.14519289131462573,0.1501724262982607,10.148342557900905,10.134366035461426,9.54179859161377,10.74011778831482,2.227698307224127,2.2086853981018066,1.6339551508426666,2.8083385229110718,2.227698307224127,2.2086853981018066,1.6339551508426666,2.8083385229110718,0.0,0.0,0.0,0.0
8,4.0,0.39047594122486745,0.39215075969696045,0.2264343844205141,0.11509885112769226,0.09456561505794525,0.12418866197019815,0.10171319100539782,0.07938141375780106,0.11760776207596063,0.15740612345418964,0.11656678467988968,0.14061987145245075,0.132259361743927,0.12515299686044454,10.522320195394993,10.507715225219727,9.918485164642334,11.111507415771484,3.311511199300816,3.3397778272628784,2.6881966590881348,3.9621942043304443,3.311511199300816,3.3397778272628784,2.6881966590881348,3.9621942043304443,0.0,0.0,0.0,0.0
9,5.0,0.35985906736879797,0.355478897690773,0.21199353958666325,0.09395180591515359,0.0708724819123745,0.09831714250892401,0.07767883355652005,0.055425893515348434,0.0895326077491045,0.14004308523984998,0.09470610693097115,0.11805828698724509,0.11918364185094833,0.09990135245025158,10.848631496218205,10.832733631134033,10.242476463317871,11.437386751174927,4.411081356370978,4.514236927032471,3.799200177192688,5.10094141960144,4.411081356370978,4.514236927032471,3.799200177192688,5.10094141960144,0.0,0.0,0.0,0.0
10,6.0,0.33263906761030293,0.3230452835559845,0.19852750506997108,0.07382596110868722,0.048379793763160706,0.07321708818525076,0.056896120503175884,0.03597070276737213,0.06308083344250917,0.12309722217548348,0.0719975158572197,0.09625187257677317,0.10610150221735239,0.07579448813945056,11.136390157113075,11.118407249450684,10.526172161102295,11.72504997253418,5.519169355349634,5.692844867706299,4.992216944694519,6.195270776748657,5.519169355349634,5.692844867706299,4.992216944694519,6.195270776748657,0.0,0.0,0.0,0.0
11,7.0,0.30970503861596343,0.2968762516975403,0.18601325514912606,0.05624861252581212,0.02957644872367382,0.050942683711647986,0.040725816426349336,0.022581500001251698,0.04067087895050645,0.10764502403857634,0.04933096282184124,0.07649085308611393,0.09344383762031794,0.055033078603446486,11.386857182290553,11.3619065284729,10.764049530029297,11.9813072681427,6.6207189918881655,6.826637268066406,6.2374749183654785,7.2482593059539795,6.6207189918881655,6.826637268066406,6.2374749183654785,7.2482593059539795,0.0,0.0,0.0,0.0
12,8.0,0.29137548950426956,0.2757383733987808,0.1749895657002926,0.04263336642937205,0.017701085656881332,0.03398679915815592,0.02962079357426183,0.014623046386986971,0.02449859937466681,0.09442616725605965,0.030124181881546974,0.060263388518244025,0.08269596297293902,0.04012946398556232,11.610357881152153,11.573836326599121,10.971737384796143,12.207101821899414,7.69166599351418,7.897697687149048,7.415563702583313,8.272413730621338,7.69166599351418,7.897697687149048,7.415563702583313,8.272413730621338,0.0,0.0,0.0,0.0
13,9.0,0.27710902517936636,0.25920528173446655,0.1654836906194687,0.033216904214064445,0.01134420046582818,0.022985724441707135,0.022684605213563976,0.010067624971270561,0.014596254630945623,0.08421340066757053,0.017639565281569958,0.04847144878655672,0.07455550320446491,0.03173320418782532,11.808263680953026,11.756119728088379,11.145469427108765,12.408702850341797,8.728825441306592,8.932995319366455,8.5081946849823,9.284724235534668,8.728825441306592,8.932995319366455,8.5081946849823,9.284724235534668,0.0,0.0,0.0,0.0
14,10.0,0.2658089232991617,0.24601685255765915,0.15743187606334685,0.02714318588579123,0.007899672724306583,0.01679575957916677,0.018567652165779845,0.007328924490138888,0.009365074774250389,0.0764874542461907,0.011170759797096252,0.040527278929948805,0.06896179325878621,0.028387484258040784,11.983470601984978,11.908384799957275,11.29032588005066,12.583995342254639,9.733225143369317,9.94826364517212,9.54912257194519,10.290624618530273,9.733225143369317,9.94826364517212,9.54912257194519,10.290624618530273,0.0,0.0,0.0,0.0
15,11.0,0.25706844333953727,0.23547764122486115,0.15084709121286868,0.02316588277583255,0.005851694382727146,0.013445939656347036,0.015971453637985543,0.005575759336352348,0.0067703648349270226,0.07077948239578813,0.007848064880818129,0.03540317913331091,0.06532808835431933,0.027428889309987426,12.144296836139679,12.046026229858398,11.419856071472168,12.744435548782349,10.71870120332396,10.955427169799805,10.56496787071228,11.2940034866333,10.71870120332396,10.955427169799805,10.56496787071228,11.2940034866333,0.0,0.0,0.0,0.0
16,12.0,0.25074160968945597,0.2277662754058838,0.14577991147339345,0.02056171053543879,0.004496854264289141,0.011620299712754786,0.014395059243318391,0.004369777161628008,0.005515664856880903,0.06660192858570657,0.005860929377377033,0.032089459156617525,0.06282080338895321,0.027452399257570505,12.288343079686642,12.161921977996826,11.528231859207153,12.8831627368927,11.682063853349923,11.95470142364502,11.564570188522339,12.29249095916748,11.682063853349923,11.95470142364502,11.564570188522339,12.29249095916748,0.0,0.0,0.0,0.0
17,13.0,0.24587228615696136,0.22172756493091583,0.141741551309824,0.018927487969872904,0.003520465106703341,0.010575224735774099,0.013543440143320637,0.003471556236036122,0.0048959548796992745,0.06365161357633373,0.004535868763923645,0.029892954222857954,0.06105703347548842,0.02728168431483209,12.421252664566994,12.26792860031128,11.628559112548828,13.009629487991333,12.614618436181784,12.946783542633057,12.547541379928589,13.287304162979126,12.614618436181784,12.946783542633057,12.547541379928589,13.287304162979126,0.0,0.0,0.0,0.0
18,14.0,0.24221886710192636,0.2170935720205307,0.13855420653522016,0.01777984571621358,0.0027906703762710094,0.009868429755792022,0.013160720051480123,0.0027852249331772327,0.004509069886989891,0.061608252630044213,0.0035916032502427697,0.02838375931046903,0.0597502684853971,0.027072069304063917,12.544778390011787,12.362264156341553,11.716355085372925,13.127671957015991,13.357864962996244,13.933610916137695,13.515223979949951,14.001169204711914,13.357864962996244,13.933610916137695,13.515223979949951,14.001169204711914,0.0,0.0,0.0,0.0
19,15.0,0.23914615722334012,0.21323196589946747,0.13603614677488804,0.01694108629170811,0.002206824836321175,0.009374454768840223,0.013018892083820873,0.0022163735702633858,0.0042927798919845375,0.06004123933547808,0.0028438169974833727,0.02726467928662896,0.058765483487397435,0.027440869301557543,12.659207594979286,12.453478813171387,11.798642635345459,13.233023166656494,13.54858687541151,14.001169204711914,14.001169204711914,14.001169204711914,13.54858687541151,14.001169204711914,14.001169204711914,14.001169204711914,0.0,0.0,0.0,0.0


==> numerical_results/BER_coded_BPSK.csv <==
  ,Es/N0 (dB), BER MAP decdirMAP coded, BER MAP pilots, BER EMNBP coded
 0,-4.0,0.289637,0.288612,0.291906
 1,-3.0,0.253575,0.256063,0.258062
 2,-2.0,0.213588,0.216350,0.219391
 3,-1.0,0.189000,0.187700,0.190906
 4, 0.0,0.149363,0.147388,0.142781
 5, 1.0,0.121900,0.134225,0.101859
 6, 2.0,0.075850,0.106925,0.029312
 7, 3.0,0.036584,0.077585,0.004455
 8, 4.0,0.007821,0.044251,0.000538
 9, 5.0,0.000499,0.014928,0.000051
10, 6.0,0.000045,0.002729,0.000009
11, 7.0,0.000006,0.000111,
12, 8.0,,0.000013,
13, 9.0,,0.000002,
14,10.0,,,
15,11.0,,,
16,12.0,,,

==> numerical_results/BER_over_EsN0_exp4channel.csv <==
,Es/N0 (dB),genie MAP BER,genie BP BER,EMBP BER,EMBP*L3 BER,EMBP*exp BER,ViterbiNet 100 pilots BER,RNN 100 pilots BER
,-4,0.226437196135521,0.228984996676445,0.251654893159866,0.250959396362305,0.249890208244324,0.353927999067307,0.400071550160646
,-3.5,,,0.239776596426964,0.239076107740402,0.238321304321289,,
,-3,0.203799709677696,0.229096204042435,0.227733999490738,0.227008908987045,0.226726800203323,0.333633998715877,0.385770774185658
,-2.5,,,0.215633004903793,0.214943796396255,0.214891999959946,,
,-2,0.180004894733429,0.258940994739532,0.203247204422951,0.202598497271538,0.202898904681206,0.310727998191118,0.36972239986062
,-1.5,,,0.190874695777893,0.1900494992733,0.190501496195793,,
,-1,0.155067503452301,0.294703304767609,0.178341001272202,0.177447900176048,0.178164005279541,0.289687998855114,0.352811100631952
,-0.5,,,0.165863007307053,0.164688408374786,0.16556079685688,,
,0,0.129079401493073,0.321714609861374,0.153583094477654,0.151919603347778,0.152893409132957,0.259461999678612,0.332361797690392
,0.5,,,0.141404896974564,0.138986304402351,0.14008329808712,,
,1,0.102500401437283,0.338878303766251,0.129702299833298,0.126115694642067,0.127150699496269,0.23592000079155,0.313971326053143
,1.5,,,0.118484400212765,0.113178297877312,0.114226400852203,,
,2,0.0763140991330147,0.349103510379791,0.108270302414894,0.100586503744125,0.101610898971558,0.206934001171589,0.29218072399497
,2.5,,,0.0987225025892258,0.088162399828434,0.0889530032873154,,
,3,0.0521266013383865,0.354822218418121,0.0902563035488129,0.0761219039559364,0.0768209025263786,0.174066001570225,0.269419125169516
,3.5,,,0.0829849988222122,0.0648330971598625,0.0651334002614021,,
,4,0.0318358018994331,0.357724606990814,0.0770246982574463,0.0543868988752365,0.0541695021092892,0.143234000694752,0.243402248471975
,4.5,,,0.0718364045023918,0.044846098870039,0.0441749021410942,,
,5,0.0169932004064322,0.358968794345856,0.0676738992333412,0.0365804992616177,0.0352815985679626,0.11529799939394,0.219228702187538
,5.5,,,0.0642488971352577,0.0294259004294872,0.027479499578476,,
,6,0.00765250017866492,0.35946449637413,0.0611486025154591,0.0234565995633602,0.0208887998014688,0.0869299985051155,0.192407749444246
,6.5,,,0.0587751008570194,0.0185921993106604,0.015514399856329,,
,7,0.00284299999475479,0.35961040854454,0.0565471015870571,0.0148358000442386,0.0112727005034685,0.0650459973573685,0.165284876227379
,7.5,,,0.0545726008713245,0.0118789998814464,0.00800210051238537,,
,8,0.000835000013466924,0.359737992286682,0.0533238016068935,0.00959360040724278,0.0056055998429656,0.0427719957113266,0.138330873548985
,8.5,,,0.0522661991417408,0.00780129991471767,0.00387759995646775,,
,9,0.000178900008904748,0.359767317771912,0.0514733009040356,0.00646489998325706,0.00266809994354844,0.0276159931778908,0.11602992489934
,9.5,,,0.0508855022490025,0.00555770006030798,0.00180149998050183,,
,10,2.68000003416091E-05,0.359768211841583,0.051188301295042,0.00482060015201569,0.0012346999719739,0.0166719940304756,0.0970885007083416
,10.5,,,0.0513732992112637,0.00431390013545752,0.000885699992068112,,
,11,2.90000002678426E-06,0.359776794910431,0.052011601626873,0.00399259990081191,0.000631999981123954,0.0102479945063591,0.0816481490433216
,11.5,,,0.0528458990156651,0.00371570000424981,0.000433500012150034,,
,12,0,0.359742492437363,0.0540839992463589,0.00366899999789894,0.000350599992088974,0.00580799548625946,0.0690999986231327


==> numerical_results/ELBO_vs_alpha.csv <==
,alpha,log-likelihood,ELBO(BP),BER(MAP),BER(BP)
0,0.0,-987.2816772460938,-987.281494140625,0.49924197793006897,0.49924197793006897
1,0.007035176,-985.37890625,-985.37890625,0.1683720052242279,0.16837799549102783
2,0.014070352,-980.0114135742188,-980.0114135742188,0.16797302663326263,0.1679760068655014
3,0.021105528,-971.9472045898438,-971.9472045898438,0.16729900240898132,0.16730600595474243
4,0.028140703,-961.9769897460938,-961.9771118164062,0.16649901866912842,0.16649802029132843
5,0.03517588,-950.7202758789062,-950.7202758789062,0.1655680239200592,0.16556702554225922
6,0.042211056,-938.6129760742188,-938.6129760742188,0.16452200710773468,0.16452300548553467
7,0.04924623,-925.950927734375,-925.9509887695312,0.16355501115322113,0.1635570079088211
8,0.056281406,-912.9343872070312,-912.9342041015625,0.16249202191829681,0.16249202191829681
9,0.06331658,-899.6998291015625,-899.6995849609375,0.16131800413131714,0.16131800413131714
10,0.07035176,-886.34228515625,-886.3421020507812,0.16015499830245972,0.1601560115814209
11,0.07738693,-872.9296875,-872.92919921875,0.15902100503444672,0.1590220034122467
12,0.08442211,-859.5100708007812,-859.5093994140625,0.15780100226402283,0.15780000388622284
13,0.091457285,-846.1190795898438,-846.1181030273438,0.1565600037574768,0.15656200051307678
14,0.09849246,-832.7833251953125,-832.7816772460938,0.1552940011024475,0.15529300272464752
15,0.10552764,-819.5225219726562,-819.520263671875,0.1540360152721405,0.15403801202774048
16,0.11256281,-806.3521118164062,-806.3488159179688,0.152755007147789,0.15275700390338898
17,0.11959799,-793.2835693359375,-793.2789916992188,0.15139900147914886,0.15139901638031006
18,0.12663317,-780.3260498046875,-780.319580078125,0.15007002651691437,0.15007199347019196
19,0.13366833,-767.4863891601562,-767.4777221679688,0.14858999848365784,0.14859400689601898
20,0.14070351,-754.7700805664062,-754.758544921875,0.1471790075302124,0.14717800915241241
21,0.1477387,-742.1812744140625,-742.1661376953125,0.14572399854660034,0.14572200179100037
22,0.15477386,-729.723388671875,-729.703857421875,0.14422200620174408,0.14422601461410522
23,0.16180904,-717.3987426757812,-717.373779296875,0.1426759958267212,0.14268000423908234
24,0.16884422,-705.209228515625,-705.1776733398438,0.14111600816249847,0.1411219984292984
25,0.17587939,-693.1561889648438,-693.1170043945312,0.13948000967502594,0.13948900997638702
26,0.18291457,-681.24072265625,-681.1923828125,0.13785700500011444,0.1378609985113144
27,0.18994975,-669.463623046875,-669.4046020507812,0.1361289918422699,0.13613098859786987
28,0.19698492,-657.8251342773438,-657.7534790039062,0.13445699214935303,0.13446399569511414
29,0.2040201,-646.3255004882812,-646.2393798828125,0.13270200788974762,0.13270699977874756
30,0.21105528,-634.9647216796875,-634.8618774414062,0.13091199100017548,0.1309179961681366
31,0.21809044,-623.7427978515625,-623.6207275390625,0.1290779858827591,0.1290840059518814
32,0.22512563,-612.659423828125,-612.5157470703125,0.12721100449562073,0.12721998989582062
33,0.2321608,-601.7144775390625,-601.5460205078125,0.12534500658512115,0.12535300850868225
34,0.23919597,-590.9072875976562,-590.7113647460938,0.1233849972486496,0.12340400367975235
35,0.24623115,-580.2376708984375,-580.0108642578125,0.12137199938297272,0.12137699872255325
36,0.25326633,-569.7052001953125,-569.4439697265625,0.11929599940776825,0.1193000003695488
37,0.2603015,-559.309326171875,-559.0101928710938,0.11724799871444702,0.11724599450826645
38,0.26733667,-549.0498046875,-548.7088623046875,0.1150670051574707,0.11508200317621231
39,0.27437186,-538.926025390625,-538.539306640625,0.11276799440383911,0.11276999861001968
40,0.28140703,-528.9378051757812,-528.5010986328125,0.11048799753189087,0.11048401147127151
41,0.2884422,-519.0848388671875,-518.59375,0.1081710085272789,0.10815100371837616
42,0.2954774,-509.36663818359375,-508.81689453125,0.10577700287103653,0.10577601194381714
43,0.30251256,-499.7832946777344,-499.1702575683594,0.10337699949741364,0.10333500802516937
44,0.30954772,-490.3344421386719,-489.65374755859375,0.10083100199699402,0.10079900175333023
45,0.31658292,-481.0201110839844,-480.2673034667969,0.09838200360536575,0.09831900894641876
46,0.32361808,-471.8402099609375,-471.0113525390625,0.09572300314903259,0.09567300230264664
47,0.33065325,-462.7947082519531,-461.8861999511719,0.09311100095510483,0.09305000305175781
48,0.33768845,-453.88385009765625,-452.8926086425781,0.09049200266599655,0.0904420018196106
49,0.3447236,-445.1076354980469,-444.03131103515625,0.08789600431919098,0.0878400057554245
50,0.35175878,-436.46630859375,-435.3034362792969,0.08525300025939941,0.08522100001573563
51,0.35879397,-427.9599914550781,-426.7099914550781,0.08257199823856354,0.08255299925804138
52,0.36582914,-419.5889587402344,-418.2522277832031,0.07985199987888336,0.07985399663448334
53,0.3728643,-411.3532409667969,-409.9316101074219,0.07717199623584747,0.07722699642181396
54,0.3798995,-403.2530822753906,-401.75,0.07438299804925919,0.07447899878025055
55,0.38693467,-395.28851318359375,-393.7093811035156,0.07171200215816498,0.07189599424600601
56,0.39396983,-387.4595642089844,-385.8113098144531,0.06900200247764587,0.06924399733543396
57,0.40100503,-379.76617431640625,-378.0570068359375,0.0662900060415268,0.06664800643920898
58,0.4080402,-372.20819091796875,-370.4481201171875,0.06361199915409088,0.06406400352716446
59,0.41507536,-364.78533935546875,-362.9859924316406,0.060975007712841034,0.061542004346847534
60,0.42211056,-357.4973449707031,-355.67169189453125,0.058316998183727264,0.05900100618600845
61,0.42914572,-350.34381103515625,-348.5058898925781,0.055611997842788696,0.05647199600934982
62,0.4361809,-343.32415771484375,-341.4898986816406,0.05294100195169449,0.053957000374794006
63,0.4432161,-336.43756103515625,-334.6261291503906,0.050401996821165085,0.05156099796295166
64,0.45025125,-329.6830749511719,-327.9161376953125,0.04790099710226059,0.0492669977247715
65,0.45728642,-323.05926513671875,-321.36138916015625,0.04541899636387825,0.0469760000705719
66,0.4643216,-316.5644226074219,-314.9635925292969,0.04297000169754028,0.04468199610710144
67,0.47135678,-310.1966247558594,-308.7235107421875,0.040636997669935226,0.04257399961352348
68,0.47839195,-303.95361328125,-302.64404296875,0.038342997431755066,0.040529001504182816
69,0.48542714,-297.8331604003906,-296.7288818359375,0.0361500009894371,0.03861299902200699
70,0.4924623,-291.8330383300781,-290.9769287109375,0.03403499722480774,0.036754000931978226
71,0.49949747,-285.9509582519531,-285.3859558105469,0.031901001930236816,0.03490599989891052
72,0.50653267,-280.1846618652344,-279.9540100097656,0.029886001721024513,0.03318199887871742
73,0.5135678,-274.53173828125,-274.67816162109375,0.027943000197410583,0.031547997146844864
74,0.520603,-268.9896545410156,-269.5574645996094,0.026107998564839363,0.02998100221157074
75,0.5276382,-263.5553894042969,-264.5981140136719,0.02433199994266033,0.028539001941680908
76,0.53467333,-258.2258605957031,-259.80615234375,0.022624000906944275,0.027211999520659447
77,0.5417085,-252.99734497070312,-255.1830291748047,0.021048998460173607,0.026069000363349915
78,0.5487437,-247.86654663085938,-250.7385711669922,0.019543001428246498,0.024983998388051987
79,0.55577886,-242.83004760742188,-246.4717559814453,0.018011000007390976,0.02392200008034706
80,0.56281406,-237.884521484375,-242.3926239013672,0.01663299836218357,0.022988000884652138
81,0.56984925,-233.0269012451172,-238.49830627441406,0.015363002195954323,0.022241000086069107
82,0.5768844,-228.25450134277344,-234.7720489501953,0.014159001410007477,0.02154100127518177
83,0.5839196,-223.5648956298828,-231.23330688476562,0.013007001020014286,0.020970001816749573
84,0.5909548,-218.95594787597656,-227.913330078125,0.011881000362336636,0.020454000681638718
85,0.5979899,-214.4261016845703,-224.81101989746094,0.010842000134289265,0.020044999197125435
86,0.6050251,-209.97352600097656,-221.95742797851562,0.009886999614536762,0.019760001450777054
87,0.6120603,-205.596923828125,-219.33314514160156,0.00901899952441454,0.019589001312851906
88,0.61909544,-201.29502868652344,-216.93692016601562,0.008203999139368534,0.019540000706911087
89,0.62613064,-197.06678771972656,-214.83665466308594,0.007487999740988016,0.019628997892141342
90,0.63316584,-192.911376953125,-213.086181640625,0.006707000080496073,0.01981399953365326
91,0.640201,-188.8284149169922,-211.7054443359375,0.00599199952557683,0.020148998126387596
92,0.64723617,-184.81739807128906,-210.63002014160156,0.005364999640733004,0.020643997937440872
93,0.65427136,-180.87786865234375,-209.97860717773438,0.004858999513089657,0.02124600112438202
94,0.6613065,-177.00941467285156,-209.73162841796875,0.004363999702036381,0.02195899933576584
95,0.6683417,-173.21139526367188,-209.95774841308594,0.0039359997026622295,0.022898001596331596
96,0.6753769,-169.48350524902344,-210.5988006591797,0.0035089997109025717,0.023858999833464622
97,0.682412,-165.8253173828125,-211.64784240722656,0.0031169995199888945,0.02496900036931038
98,0.6894472,-162.23667907714844,-213.32386779785156,0.0027899998240172863,0.026194000616669655
99,0.6964824,-158.7174530029297,-215.76394653320312,0.0024679999332875013,0.02754400111734867
100,0.70351756,-155.267822265625,-218.72967529296875,0.002167999744415283,0.029095999896526337
101,0.71055275,-151.8882293701172,-222.1403045654297,0.0019609995651990175,0.030702996999025345
102,0.71758795,-148.57948303222656,-226.3082733154297,0.0017779999179765582,0.0325079970061779
103,0.7246231,-145.34291076660156,-231.2675018310547,0.001564999925903976,0.03449099883437157
104,0.7316583,-142.1802215576172,-236.8658447265625,0.001378999906592071,0.0365619994699955
105,0.7386935,-139.09327697753906,-243.07867431640625,0.0011950000189244747,0.03872799500823021
106,0.7457286,-136.08424377441406,-250.147705078125,0.0010439999168738723,0.04099299758672714
107,0.7527638,-133.15505981445312,-258.2474365234375,0.000914999982342124,0.04355200380086899
108,0.759799,-130.3075714111328,-267.3714904785156,0.0007909999694675207,0.04626600444316864
109,0.76683414,-127.54299926757812,-277.2372741699219,0.000678999989759177,0.049041997641325
110,0.77386934,-124.862060546875,-288.2924499511719,0.0006100000464357436,0.05205899477005005
111,0.78090453,-122.26536560058594,-300.43096923828125,0.000547999981790781,0.05513499677181244
112,0.78793967,-119.7535400390625,-313.1891174316406,0.00047500000800937414,0.05828499794006348
113,0.79497486,-117.3275375366211,-327.00946044921875,0.000408999971114099,0.06151999533176422
114,0.80201006,-114.98871612548828,-342.03948974609375,0.000354000017978251,0.06520099937915802
115,0.8090452,-112.73857879638672,-358.32861328125,0.0003029999788850546,0.06890300661325455
116,0.8160804,-110.57839965820312,-375.9760437011719,0.0002589999930933118,0.07270399481058121
117,0.8231156,-108.5093002319336,-394.7506408691406,0.0002339999919058755,0.07671099156141281
118,0.8301507,-106.53217315673828,-415.02679443359375,0.00021099999139551073,0.08100500702857971
119,0.8371859,-104.64786529541016,-436.6315002441406,0.0001849999971454963,0.08528299629688263
120,0.8442211,-102.85758972167969,-459.49261474609375,0.000155999994603917,0.0897040069103241
121,0.85125625,-101.16228485107422,-483.7028503417969,0.00013199998647905886,0.09426800906658173
122,0.85829145,-99.56256866455078,-509.06964111328125,0.00011699998140102252,0.09900599718093872
123,0.86532664,-98.0588607788086,-535.6055297851562,9.899998985929415e-05,0.10370699316263199
124,0.8723618,-96.65140533447266,-563.6143798828125,8.099999104160815e-05,0.1086140051484108
125,0.879397,-95.3405532836914,-592.9790649414062,7.699999696342275e-05,0.11358100920915604
126,0.8864322,-94.12688446044922,-623.4188232421875,5.99999948462937e-05,0.11862099915742874
127,0.8934673,-93.0111083984375,-655.388427734375,5.199999941396527e-05,0.12385500222444534
128,0.9005025,-91.993896484375,-688.7138671875,4.3000000005122274e-05,0.1291070133447647
129,0.9075377,-91.07579040527344,-723.6470947265625,3.899999865097925e-05,0.13459299504756927
130,0.91457283,-90.25706481933594,-760.0125732421875,3.699999797390774e-05,0.1399729996919632
131,0.92160803,-89.53801727294922,-797.7425537109375,2.89999989036005e-05,0.14561499655246735
132,0.9286432,-88.91883087158203,-837.147216796875,2.7000001864507794e-05,0.1513659954071045
133,0.93567836,-88.3996353149414,-877.5491943359375,2.999999742314685e-05,0.15696799755096436
134,0.94271356,-87.98046875,-918.9954223632812,2.999999742314685e-05,0.16263198852539062
135,0.94974875,-87.66146850585938,-961.3289794921875,2.6999998226528987e-05,0.16832299530506134
136,0.9567839,-87.44281768798828,-1004.3817138671875,2.5999999706982635e-05,0.17381301522254944
137,0.9638191,-87.32461547851562,-1048.6846923828125,2.3999999029911123e-05,0.1795780062675476
138,0.9708542,-87.30712127685547,-1094.180908203125,2.3999999029911123e-05,0.18531697988510132
139,0.9778894,-87.39036560058594,-1141.8326416015625,2.499999936844688e-05,0.19119299948215485
140,0.9849246,-87.57452392578125,-1190.063720703125,2.2999998691375367e-05,0.1967729926109314
141,0.99195975,-87.8594970703125,-1239.4749755859375,1.8999999156221747e-05,0.2026500105857849
142,0.99899495,-88.24542236328125,-1290.450439453125,1.8999999156221747e-05,0.2083899974822998
143,1.0060301,-88.73217010498047,-1342.4749755859375,1.799999881768599e-05,0.2142549753189087
144,1.0130653,-89.3198471069336,-1395.5069580078125,1.700000029813964e-05,0.22004202008247375
145,1.0201005,-90.00840759277344,-1448.9798583984375,1.8999999156221747e-05,0.22560501098632812
146,1.0271356,-90.79779052734375,-1504.06005859375,1.8999999156221747e-05,0.23130099475383759
147,1.0341709,-91.68756103515625,-1559.8477783203125,1.8999999156221747e-05,0.2370070070028305
148,1.041206,-92.67753601074219,-1617.1185302734375,1.8999999156221747e-05,0.24275299906730652
149,1.0482411,-93.76741790771484,-1674.4833984375,1.8999999156221747e-05,0.24809302389621735
150,1.0552764,-94.95708465576172,-1732.015380859375,2.099999983329326e-05,0.253603994846344
151,1.0623115,-96.24633026123047,-1789.9639892578125,2.7000001864507794e-05,0.25890499353408813
152,1.0693467,-97.63485717773438,-1848.74560546875,3.0999995942693204e-05,0.2643299996852875
153,1.0763819,-99.12226104736328,-1908.5240478515625,3.0999995942693204e-05,0.2697279751300812
154,1.083417,-100.70819091796875,-1969.3822021484375,3.7999998312443495e-05,0.27508899569511414
155,1.0904522,-102.39265441894531,-2031.6612548828125,4.299999636714347e-05,0.2804320454597473
156,1.0974874,-104.1760025024414,-2094.576904296875,4.999999873689376e-05,0.2856070101261139
157,1.1045226,-106.05872344970703,-2158.05517578125,5.299999611452222e-05,0.2910560071468353
158,1.1115577,-108.04100036621094,-2222.977783203125,7.599999662488699e-05,0.2963399589061737
159,1.118593,-110.12226104736328,-2289.283203125,8.799999341135845e-05,0.30164000391960144
160,1.1256281,-112.30107879638672,-2356.90234375,9.09999871510081e-05,0.30695000290870667
161,1.1326632,-114.5760269165039,-2426.122314453125,0.00010299999848939478,0.3123279809951782
162,1.1396985,-116.94595336914062,-2496.291259765625,0.0001199999896925874,0.31775596737861633
163,1.1467336,-119.40943908691406,-2567.098876953125,0.00013699999544769526,0.32301798462867737
164,1.1537688,-121.96575164794922,-2638.53173828125,0.00015699998766649514,0.32821598649024963
165,1.160804,-124.6141357421875,-2711.353271484375,0.00017699997988529503,0.3333519995212555
166,1.1678392,-127.35328674316406,-2784.87255859375,0.00020299997413530946,0.3385410010814667
167,1.1748743,-130.1815185546875,-2858.5908203125,0.00022600001830141991,0.3435249924659729
168,1.1819096,-133.096923828125,-2933.743896484375,0.0002639999729581177,0.3486599922180176
169,1.1889447,-136.0972442626953,-3010.053955078125,0.00030399998649954796,0.35371798276901245
170,1.1959798,-139.17877197265625,-3087.241943359375,0.00034399997093714774,0.3588069975376129
171,1.2030151,-142.336669921875,-3164.983642578125,0.0003959999594371766,0.36380699276924133
172,1.2100502,-145.56610107421875,-3243.26708984375,0.0004439999465830624,0.36874496936798096
173,1.2170854,-148.86465454101562,-3322.23388671875,0.0004910000134259462,0.3736869990825653
174,1.2241206,-152.2339324951172,-3401.02197265625,0.0005589998909272254,0.3783949911594391
175,1.2311558,-155.67742919921875,-3481.514892578125,0.0006520000169984996,0.38336601853370667
176,1.2381909,-159.19532775878906,-3563.23193359375,0.0007459999178536236,0.38805800676345825
177,1.2452261,-162.7836456298828,-3645.44287109375,0.0008529999759048223,0.3927449882030487
178,1.2522613,-166.4386444091797,-3727.90478515625,0.000981000019237399,0.3973660171031952
179,1.2592964,-170.1609649658203,-3811.1435546875,0.0011119999689981341,0.4020790159702301
180,1.2663317,-173.95396423339844,-3895.396728515625,0.0012909999350085855,0.40682801604270935
181,1.2733668,-177.81729125976562,-3979.666748046875,0.0014539998956024647,0.4111759662628174
182,1.280402,-181.74330139160156,-4064.5908203125,0.0016729999333620071,0.41556304693222046
183,1.2874372,-185.71693420410156,-4149.556640625,0.0018690000288188457,0.41981297731399536
184,1.2944723,-189.72352600097656,-4235.5439453125,0.0020539998076856136,0.4240589737892151
185,1.3015075,-193.75738525390625,-4320.62255859375,0.002300000051036477,0.4281659722328186
186,1.3085427,-197.81954956054688,-4406.80419921875,0.0025889999233186245,0.4324739873409271
187,1.3155779,-201.9067840576172,-4494.59423828125,0.002848999807611108,0.4365990161895752
188,1.322613,-206.00645446777344,-4581.19140625,0.0031840000301599503,0.44031497836112976
189,1.3296483,-210.10545349121094,-4667.67578125,0.003504000138491392,0.44408997893333435
190,1.3366834,-214.20468139648438,-4753.703125,0.003876999719068408,0.447659969329834
191,1.3437185,-218.32020568847656,-4840.1640625,0.004298000130802393,0.4511909782886505
192,1.3507538,-222.4742431640625,-4927.4658203125,0.004768999759107828,0.4548049867153168
193,1.3577889,-226.6803741455078,-5013.4228515625,0.005324000027030706,0.45820799469947815
194,1.364824,-230.92782592773438,-5098.12744140625,0.005835999734699726,0.4613720178604126
195,1.3718593,-235.1811981201172,-5184.0302734375,0.006413999944925308,0.46467500925064087
196,1.3788944,-239.39772033691406,-5270.87451171875,0.0069669997319579124,0.4678199589252472
197,1.3859296,-243.54397583007812,-5357.4560546875,0.00761600024998188,0.4709029793739319
198,1.3929648,-247.60345458984375,-5443.27392578125,0.008289000019431114,0.47389301657676697
199,1.4,-251.58905029296875,-5528.90478515625,0.008978999219834805,0.4767409563064575


==> numerical_results/MAP_BER_over_EsN0_BPSK_L5.csv <==
,EsN0 dB,MAP BER
0,-4.0,0.20335642248392105
1,-3.0,0.17798767387866973
2,-2.0,0.15183044373989105
3,-1.0,0.12558014392852784
4,0.0,0.09944683089852333
5,1.0,0.07449334040284157
6,2.0,0.05171307064592838
7,3.0,0.03247149027884007
8,4.0,0.01799470018595457
9,5.0,0.008552480023354292
10,6.0,0.00338730001822114
11,7.0,0.0010708900168538093
12,8.0,0.00026643000601325186
13,9.0,4.9980000403593296e-05
14,10.0,6.440000106522348e-06
15,11.0,7.699999954979831e-07
16,12.0,4.0000000467443894e-08


==> numerical_results/MAP_BER_over_EsN0_BPSK_L5exp.csv <==
,EsN0 dB,MAP BER
0,-4.0,0.1983494445681572
1,-3.0,0.17229504138231277
2,-2.0,0.14563827216625214
3,-1.0,0.11911294162273407
4,0.0,0.09323453083634377
5,1.0,0.0689463309943676
6,2.0,0.0473413098603487
7,3.0,0.029499590024352075
8,4.0,0.01635523997247219
9,5.0,0.00781733002513647
10,6.0,0.0031276800436899066
11,7.0,0.0010137800010852516
12,8.0,0.0002547800017055124
13,9.0,4.705000064859632e-05
14,10.0,6.130000019766157e-06
15,11.0,6.500000040432496e-07
16,12.0,4.0000000467443894e-08


==> numerical_results/MAP_BER_over_EsN0_QPSK_L5exp.csv <==
,EsN0 dB,MAP BER
0,-4.0,0.2772439430952072
1,-3.0,0.25608297857642176
2,-2.0,0.23364549399912357
3,-1.0,0.21036052472889424
4,0.0,0.18606170554459095
5,1.0,0.16108057072758675
6,2.0,0.13557586173713207
7,3.0,0.10971240224689245
8,4.0,0.08426557288318873
9,5.0,0.060130943458527326
10,6.0,0.038843498945236206
11,7.0,0.022018169427290558
12,8.0,0.010639364739879966
13,9.0,0.0042696898961439725
14,10.0,0.0013778899679891764
15,11.0,0.00035121999097464143
16,12.0,6.719999805136468e-05
17,13.0,9.709999740152852e-06
18,14.0,1.1649999705696245e-06


==> numerical_results/SE_noisyh_EsN010dB.csv <==
,init mean,init median,init quantile25,init quantile75,init lower whiskers,init upper whiskers,EMBP mean,EMBP median,EMBP quantile25,EMBP quantile75,EMBP lower whiskers,EMBP upper whiskers,VAELE mean,VAELE median,VAELE quantile25,VAELE quantile75,VAELE lower whiskers,VAELE upper whiskers
0,0.009995398111641407,0.008916158229112625,0.0057580419816076756,0.01306060142815113,8.29002310638316e-05,0.024013414978981018,0.005323925521224737,0.0028132833540439606,0.0017968416213989258,0.004238812252879143,3.362217466928996e-05,0.007901236414909363,0.24039770662784576,0.2396072894334793,0.11865226924419403,0.35105398297309875,0.0004089337307959795,0.6957674026489258
1,0.010587663389742374,0.009444472379982471,0.006099225953221321,0.01383448950946331,8.78124192240648e-05,0.02543630637228489,0.00532779423519969,0.0028133930172771215,0.0017967952881008387,0.004238834138959646,3.3622171031311154e-05,0.00790121965110302,0.24039770662784576,0.2396072894334793,0.11865226924419403,0.35105398297309875,0.0004089337307959795,0.6957674026489258
2,0.011215020902454853,0.010004096664488316,0.006460629869252443,0.014654234983026981,9.301496902480721e-05,0.026943491771817207,0.005329008214175701,0.0028133539017289877,0.0017967961030080914,0.004238876514136791,3.3622171031311154e-05,0.007901212200522423,0.24039770662784576,0.2396072894334793,0.11865226924419403,0.35105398297309875,0.0004089337307959795,0.6957674026489258
3,0.011879553087055683,0.010596874170005322,0.006843450013548136,0.015522557310760021,9.852700895862654e-05,0.02854001149535179,0.0053341626189649105,0.0028130009304732084,0.0017967128660529852,0.004238572902977467,3.3622171031311154e-05,0.007901199162006378,0.24039770662784576,0.2396072894334793,0.11865226924419403,0.35105398297309875,0.0004089337307959795,0.6957674026489258
4,0.012583458796143532,0.01122477650642395,0.007248944137245417,0.016442319378256798,0.00010436533921165392,0.030231084674596786,0.0053390697576105595,0.002813094761222601,0.001796714961528778,0.004238921217620373,3.3622134651523083e-05,0.007901381701231003,0.24039770662784576,0.2396072894334793,0.11865226924419403,0.35105398297309875,0.0004089337307959795,0.6957674026489258
5,0.013329076580703259,0.011889887973666191,0.007678472902625799,0.017416592687368393,0.00011054934293497354,0.03202240914106369,0.005350950639694929,0.002813066588714719,0.0017968667671084404,0.004238662775605917,3.3622131013544276e-05,0.00790117122232914,0.24039770662784576,0.2396072894334793,0.11865226924419403,0.35105398297309875,0.0004089337307959795,0.6957674026489258
6,0.014118874445557594,0.012594405561685562,0.008133450523018837,0.018448589369654655,0.0001170993346022442,0.03391987085342407,0.005360280629247427,0.002812773920595646,0.0017970323096960783,0.004239267203956842,3.3622131013544276e-05,0.007901158183813095,0.24039770662784576,0.2396072894334793,0.11865226924419403,0.35105398297309875,0.0004089337307959795,0.6957674026489258
7,0.014955468475818634,0.013340668752789497,0.008615384809672832,0.01954174041748047,0.0001240380952367559,0.035929713398218155,0.005374494940042496,0.0028132833540439606,0.0017971943598240614,0.0042389072477817535,3.362212737556547e-05,0.007901137694716454,0.24039770662784576,0.2396072894334793,0.11865226924419403,0.35105398297309875,0.0004089337307959795,0.6957674026489258
8,0.015841638669371605,0.014131160452961922,0.009125884622335434,0.02069966122508049,0.0001313878601649776,0.038058679550886154,0.0053861020132899284,0.0028133532032370567,0.0017968752654269338,0.004239039495587349,3.362212737556547e-05,0.007901126518845558,0.24039770662784576,0.2396072894334793,0.11865226924419403,0.35105398297309875,0.0004089337307959795,0.6957674026489258
9,0.01678031124174595,0.014968479052186012,0.00966662261635065,0.021926186978816986,0.00013917342585045844,0.04031382501125336,0.005413545295596123,0.0028134621679782867,0.001796891214326024,0.004238802939653397,3.3622120099607855e-05,0.00790109857916832,0.24039770662784576,0.2396072894334793,0.11865226924419403,0.35105398297309875,0.0004089337307959795,0.6957674026489258
10,0.017774609848856926,0.015855414792895317,0.010239411145448685,0.02322540059685707,0.00014741947234142572,0.0427025742828846,0.005428963340818882,0.0028134698513895273,0.0017968749161809683,0.004238456021994352,3.362212373758666e-05,0.00790036004036665,0.24043206870555878,0.23925049602985382,0.11882153153419495,0.3505708575248718,0.0005527581088244915,0.6877115368843079
11,0.01882782205939293,0.01679491065442562,0.010846134275197983,0.024601589888334274,0.00015615433221682906,0.0452328622341156,0.005441451445221901,0.0028135781176388264,0.001796801807358861,0.004239060916006565,3.362205097801052e-05,0.00790105015039444,0.24067088961601257,0.2396775186061859,0.11948907375335693,0.3503640294075012,0.000648663321044296,0.6836820840835571
12,0.019943440333008766,0.017790067940950394,0.011488806456327438,0.026059335097670555,0.00016540728393010795,0.04791305586695671,0.005453095771372318,0.0028133729938417673,0.0017968426691368222,0.004238346591591835,3.362204734003171e-05,0.00790036004036665,0.24043315649032593,0.23922432959079742,0.11835620552301407,0.35020893812179565,0.00012607827375177294,0.6969077587127686
13,0.02112516015768051,0.01884419098496437,0.012169558554887772,0.02760343626141548,0.00017520791152492166,0.05075208842754364,0.005463467910885811,0.002813208382576704,0.0017968747997656465,0.004237904213368893,3.362204734003171e-05,0.007899284362792969,0.24063466489315033,0.23951466381549835,0.11831718683242798,0.3511183559894562,0.00041953957406803966,0.6873829364776611
14,0.022376907989382744,0.019960779696702957,0.012890649959445,0.029239043593406677,0.0001855901937233284,0.05375933274626732,0.005492948926985264,0.0028133350424468517,0.001796891912817955,0.004238283261656761,3.362225470482372e-05,0.00790036004036665,0.24061726033687592,0.23961129784584045,0.11878098547458649,0.3503855764865875,0.00031433661933988333,0.6965199708938599
15,0.023702820762991905,0.021143535152077675,0.013654472306370735,0.030971556901931763,0.00019658675591927022,0.05694476515054703,0.00553426519036293,0.002813057042658329,0.0017968742176890373,0.0042390539310872555,3.3622181945247576e-05,0.007900928147137165,0.24068987369537354,0.23909127712249756,0.11909954249858856,0.35138118267059326,0.000507166376337409,0.6968934535980225
16,0.025107303634285927,0.02239636704325676,0.014463549479842186,0.032806746661663055,0.0002082355786114931,0.060318950563669205,0.005581103265285492,0.002812780439853668,0.0017970349872484803,0.004239453934133053,3.3622181945247576e-05,0.007902760058641434,0.24091200530529022,0.23965585231781006,0.11911031603813171,0.35151535272598267,0.00032005313551053405,0.6959216594696045
17,0.02659500204026699,0.023723434656858444,0.015320569276809692,0.034750670194625854,0.00022057429305277765,0.06389310210943222,0.005607497412711382,0.002812773920595646,0.0017967569874599576,0.004239616449922323,3.362217830726877e-05,0.007903799414634705,0.24067401885986328,0.23929856717586517,0.11867593973875046,0.351304292678833,0.00036827503936365247,0.6872774958610535
18,0.028170859441161156,0.025129146873950958,0.016228370368480682,0.036809779703617096,0.00023364348453469574,0.06767900288105011,0.005637441761791706,0.0028125918470323086,0.0017967422027140856,0.004240056499838829,3.362211282365024e-05,0.007904999889433384,0.24074991047382355,0.23961764574050903,0.1190989539027214,0.3514269292354584,0.00033733525197021663,0.6964322328567505
19,0.029840081930160522,0.026618141680955887,0.017189957201480865,0.03899088874459267,0.0002474874199833721,0.07168923318386078,0.005659852176904678,0.0028125918470323086,0.0017967401072382927,0.004240053240209818,3.3622109185671434e-05,0.007904992438852787,0.24084916710853577,0.23969164490699768,0.11912485957145691,0.35152387619018555,0.0005424435366876423,0.6997829079627991
20,0.0316082201898098,0.028195355087518692,0.01820853166282177,0.04130124673247337,0.00026215368416160345,0.07593711465597153,0.005710877478122711,0.0028128866106271744,0.0017968041356652975,0.004239775240421295,3.362210554769263e-05,0.007903799414634705,0.2411564737558365,0.2400166243314743,0.11938712000846863,0.3516840934753418,0.0006690265145152807,0.697464644908905
21,0.03348112851381302,0.029866043478250504,0.019287459552288055,0.04374850541353226,0.0002776862820610404,0.08043663203716278,0.005759397055953741,0.002812780439853668,0.0017967831809073687,0.004239784553647041,3.3622032788116485e-05,0.007903799414634705,0.24103663861751556,0.23987390100955963,0.12010233104228973,0.35136568546295166,0.00018142879707738757,0.6965612173080444
22,0.03546500951051712,0.03163572773337364,0.02043030969798565,0.04634076729416847,0.00029414071468636394,0.08520278334617615,0.005818022880703211,0.002813293831422925,0.001796784345060587,0.0042404429987072945,3.3622243790887296e-05,0.007905598729848862,0.24106934666633606,0.23993967473506927,0.11965296417474747,0.3515952229499817,0.0006232029409147799,0.6950006484985352
23,0.037566445767879486,0.03351025655865669,0.021640881896018982,0.04908662289381027,0.00031157018383964896,0.09025135636329651,0.005905801430344582,0.0028131785802543163,0.0017968191532418132,0.004240888170897961,3.3622171031311154e-05,0.007906051352620125,0.24112597107887268,0.23981459438800812,0.11995396763086319,0.3508880138397217,0.0004320822190493345,0.6928709149360657
24,0.03979239612817764,0.03549586609005928,0.022923175245523453,0.05199518799781799,0.0003300319076515734,0.09559911489486694,0.005987477954477072,0.0028133527375757694,0.0017973498906940222,0.004241352900862694,3.362216739333235e-05,0.007906051352620125,0.24129749834537506,0.2401939481496811,0.12017379701137543,0.35164517164230347,0.000737625639885664,0.689521849155426
25,0.042150236666202545,0.037599120289087296,0.024281464517116547,0.05507609248161316,0.0003495871787890792,0.10126375406980515,0.006041174288839102,0.0028136582113802433,0.0017974104266613722,0.004241352900862694,3.362209827173501e-05,0.007906051352620125,0.2413887232542038,0.24014854431152344,0.12027329951524734,0.3517637848854065,0.0004737934796139598,0.6937134265899658
26,0.04464780166745186,0.03982699662446976,0.025720231235027313,0.05833955481648445,0.00037030052044428885,0.1072639599442482,0.006100709084421396,0.0028137480840086937,0.0017972972709685564,0.004241127986460924,3.3622094633756205e-05,0.007906051352620125,0.24171142280101776,0.24128681421279907,0.12047924101352692,0.3517031669616699,0.0005277731688693166,0.6905515193939209
27,0.04729335010051727,0.042186904698610306,0.02724425680935383,0.0617963969707489,0.00039224233478307724,0.11361975222826004,0.006163191515952349,0.0028134738095104694,0.0017973195062950253,0.004240896552801132,3.36220909957774e-05,0.007906051352620125,0.24158966541290283,0.24031949043273926,0.12040428817272186,0.3519805073738098,0.00031819529249332845,0.6986513137817383
28,0.050095658749341965,0.044686634093523026,0.028858572244644165,0.06545807421207428,0.0004154845082666725,0.1203521192073822,0.006234713364392519,0.002813546219840646,0.0017972049536183476,0.004241263959556818,3.362230199854821e-05,0.007906774058938026,0.24181729555130005,0.24115590751171112,0.12011487782001495,0.3521379828453064,0.0004334544064477086,0.7001674175262451
29,0.0530640073120594,0.04733447730541229,0.030568549409508705,0.06933671236038208,0.00044010390411131084,0.12748350203037262,0.006329114083200693,0.002813470084220171,0.0017972791101783514,0.004241539165377617,3.3622294722590595e-05,0.007906652987003326,0.2419128715991974,0.2408747673034668,0.12016964703798294,0.3522304892539978,0.0009187249233946204,0.6944596171379089
30,0.05620824545621872,0.05013922601938248,0.03237984701991081,0.0734451487660408,0.00046618212945759296,0.13503731787204742,0.006419697310775518,0.002813825849443674,0.001797040575183928,0.004242498893290758,3.362269126228057e-05,0.007910151034593582,0.24199436604976654,0.24058188498020172,0.11951005458831787,0.3528110086917877,0.0008999978308565915,0.6940586566925049
31,0.05953879654407501,0.05311015993356705,0.034298479557037354,0.0777970552444458,0.0004938052734360099,0.1430387794971466,0.00653097266331315,0.0028145150281488895,0.0017974243964999914,0.0042423708364367485,3.362268762430176e-05,0.007906051352620125,0.2421608716249466,0.24080127477645874,0.11990006268024445,0.35293513536453247,0.000564500514883548,0.6918737888336182
32,0.06306669861078262,0.05625715106725693,0.03633079677820206,0.08240682631731033,0.0005230645765550435,0.1515144556760788,0.006619918160140514,0.002814512001350522,0.0017979679396376014,0.004242587368935347,3.362268762430176e-05,0.007908431813120842,0.24232159554958344,0.24132362008094788,0.12017751485109329,0.35281112790107727,0.0008432534523308277,0.6982141733169556
33,0.06680362671613693,0.05959058552980423,0.03848353028297424,0.0872897282242775,0.0005540575948543847,0.1604922115802765,0.00675389776006341,0.002814615610986948,0.0017982060089707375,0.004243194591253996,3.362266579642892e-05,0.007910151034593582,0.24257294833660126,0.24092456698417664,0.12025896459817886,0.3537833094596863,0.00046459195436909795,0.6981414556503296
34,0.07076200097799301,0.06312156468629837,0.04076383635401726,0.0924619734287262,0.000586886249948293,0.17000195384025574,0.006902651395648718,0.0028152232989668846,0.0017984302248805761,0.0042438022792339325,3.362259303685278e-05,0.007911048829555511,0.24229249358177185,0.24057327210903168,0.12047497928142548,0.3527434468269348,0.0005354747409000993,0.6982001066207886
35,0.07495491206645966,0.06686174869537354,0.043179236352443695,0.09794069826602936,0.0006216615438461304,0.1800752431154251,0.007046251092106104,0.002815792802721262,0.001798353623598814,0.004245844203978777,3.362258576089516e-05,0.007916247472167015,0.24258238077163696,0.24126790463924408,0.12060855329036713,0.3539627194404602,0.0007720259600318968,0.6949805021286011
36,0.07939626276493073,0.0708235427737236,0.04573776200413704,0.1037440374493599,0.0006584982620552182,0.19074533879756927,0.007184741552919149,0.002815882908180356,0.0017984438454732299,0.004246764350682497,3.3622520277276635e-05,0.00791891012340784,0.24288217723369598,0.24185670912265778,0.120551697909832,0.3544762432575226,0.0006140897166915238,0.6997246146202087
37,0.08410077542066574,0.07502008974552155,0.04844788461923599,0.10989125818014145,0.0006975166033953428,0.2020476758480072,0.007343113888055086,0.00281623681075871,0.0017986599123105407,0.004249253310263157,3.3622520277276635e-05,0.007924936711788177,0.24256135523319244,0.2415929138660431,0.12095102667808533,0.35368478298187256,0.00022320984862744808,0.6957399845123291
38,0.08908408135175705,0.07946532964706421,0.051318615674972534,0.11640273779630661,0.0007388470694422722,0.214019775390625,0.007463335990905762,0.0028168801218271255,0.0017988026374951005,0.004249967634677887,3.362244024174288e-05,0.007926520891487598,0.24284125864505768,0.24164485931396484,0.12107148766517639,0.3545084595680237,0.0003248683933634311,0.6890369057655334
39,0.09436263144016266,0.08417394757270813,0.05435942858457565,0.12330003082752228,0.0007826274959370494,0.2267012745141983,0.007621238939464092,0.00281797768548131,0.0017989277839660645,0.004250727128237486,3.36228622472845e-05,0.00792771577835083,0.2430427074432373,0.24163290858268738,0.12132826447486877,0.3538514971733093,0.00033285730751231313,0.6840256452560425
40,0.09995396435260773,0.08916155993938446,0.05758042261004448,0.13060599565505981,0.000829000084195286,0.24013416469097137,0.00783206894993782,0.00281916675157845,0.0017992480425164104,0.004252991639077663,3.3622858609305695e-05,0.007932581938803196,0.24337491393089294,0.2422991394996643,0.12135133147239685,0.3544185757637024,0.0005091010825708508,0.7027089595794678
41,0.1058766171336174,0.09444470703601837,0.0609922781586647,0.1383448988199234,0.0008781225187703967,0.25436294078826904,0.0080635417252779,0.0028191637247800827,0.0017997194081544876,0.00425372552126646,3.362285497132689e-05,0.00793464481830597,0.24355503916740417,0.24263475835323334,0.12109003216028214,0.35469186305999756,0.0004632675554603338,0.7048055529594421
42,0.11215019226074219,0.10004089772701263,0.06460629403591156,0.14654235541820526,0.0009301547543145716,0.2694348990917206,0.008286545984447002,0.0028199227526783943,0.0017998110270127654,0.004254818893969059,3.3622782211750746e-05,0.007936861366033554,0.2436808943748474,0.24226777255535126,0.12144090235233307,0.35502344369888306,0.00043036590795964,0.6981667876243591
43,0.11879552155733109,0.10596872121095657,0.0684344619512558,0.15522554516792297,0.000985268852673471,0.2853999435901642,0.00852186605334282,0.002820356283336878,0.0017998258117586374,0.004256566055119038,3.3622709452174604e-05,0.007941563613712788,0.24390819668769836,0.24288536608219147,0.12203911691904068,0.35515573620796204,0.0007359047885984182,0.6987505555152893
44,0.1258345991373062,0.1122477725148201,0.07248947024345398,0.16442322731018066,0.0010436499724164605,0.3023110330104828,0.00876927562057972,0.0028202917892485857,0.0018003899604082108,0.0042571816593408585,3.3622709452174604e-05,0.007941560819745064,0.2441488355398178,0.24221138656139374,0.12259858846664429,0.355429083108902,0.00015508911747019738,0.6957345008850098
45,0.13329076766967773,0.11889886111021042,0.07678473740816116,0.17416590452194214,0.001105490722693503,0.32022401690483093,0.009074091911315918,0.0028205043636262417,0.0018005759920924902,0.004259195178747177,3.3622633054619655e-05,0.007947077043354511,0.24428881704807281,0.2426568567752838,0.12254265695810318,0.3558456301689148,0.00039422063855454326,0.7016903162002563
46,0.14118874073028564,0.12594406306743622,0.08133450895547867,0.18448591232299805,0.0011709940154105425,0.3391985297203064,0.009388812817633152,0.0028217590879648924,0.0018008037004619837,0.00426092091947794,3.362284041941166e-05,0.007949638180434704,0.24458329379558563,0.24340277910232544,0.12228181213140488,0.3563253879547119,0.0005721893394365907,0.6931533217430115
47,0.14955469965934753,0.13340671360492706,0.08615387976169586,0.1954173743724823,0.0012403791770339012,0.3592972159385681,0.009710311889648438,0.0028229905292391777,0.0018010921776294708,0.0042646597139537334,3.362283678143285e-05,0.007959938608109951,0.24520902335643768,0.24396398663520813,0.12305127829313278,0.35664141178131104,0.0004748314677271992,0.7031181454658508
48,0.15841636061668396,0.14131152629852295,0.09125883877277374,0.20699657499790192,0.0013138772919774055,0.38058704137802124,0.010121827945113182,0.002823500195518136,0.0018014584202319384,0.0042689498513937,3.362276765983552e-05,0.007969063706696033,0.24541592597961426,0.24389629065990448,0.12311676889657974,0.35670211911201477,0.0006366950692608953,0.7026751041412354
49,0.16780312359333038,0.14968478679656982,0.09666625410318375,0.21926191449165344,0.001391728175804019,0.40313830971717834,0.010676990263164043,0.0028261078987270594,0.001802304177545011,0.004272518679499626,3.3622694900259376e-05,0.007977226749062538,0.24556979537010193,0.24397531151771545,0.1233159601688385,0.3573589324951172,0.0006083379266783595,0.7012733221054077
50,0.17774608731269836,0.15855415165424347,0.10239409655332565,0.2322539985179901,0.0014741925988346338,0.42702558636665344,0.01128336600959301,0.002827265067026019,0.0018027140758931637,0.004278367850929499,3.362269126228057e-05,0.007991037331521511,0.24589861929416656,0.24400469660758972,0.12398228049278259,0.3575141131877899,0.00041321408934891224,0.7071262001991272
51,0.1882781982421875,0.16794906556606293,0.10846130549907684,0.24601589143276215,0.0015615453012287617,0.4523284435272217,0.011954217217862606,0.00283001153729856,0.0018041932489722967,0.004284922033548355,3.362293864483945e-05,0.008005328476428986,0.24643446505069733,0.24479307234287262,0.12446257472038269,0.35816967487335205,0.0001237870310433209,0.7034332752227783
52,0.19943441450595856,0.17790071666240692,0.11488807201385498,0.2605932950973511,0.0016540733631700277,0.47913065552711487,0.012531043030321598,0.002831574995070696,0.001805055420845747,0.004290694836527109,3.3622869523242116e-05,0.0080189798027277,0.24669405817985535,0.24469007551670074,0.12455286085605621,0.35796451568603516,0.00035342382034286857,0.7076489925384521
53,0.2112516313791275,0.18844199180603027,0.1216956153512001,0.276034414768219,0.0017520836554467678,0.5075209736824036,0.013341296464204788,0.002833318430930376,0.0018059234134852886,0.004295199643820524,3.3622796763665974e-05,0.00802888534963131,0.246895894408226,0.24494221806526184,0.12419016659259796,0.35901501774787903,0.0002901667612604797,0.7040518522262573
54,0.22376909852027893,0.19960790872573853,0.12890653312206268,0.29239046573638916,0.0018558992305770516,0.537593424320221,0.014268767088651657,0.0028347850311547518,0.001806161249987781,0.004302946384996176,3.362300049047917e-05,0.008048005402088165,0.24735110998153687,0.24544435739517212,0.12502752244472504,0.3595236837863922,0.0006024726899340749,0.7082566022872925
55,0.23702821135520935,0.21143536269664764,0.13654468953609467,0.30971559882164,0.0019658703822642565,0.5694476962089539,0.015372960828244686,0.002838611137121916,0.001808489440008998,0.0043125757947564125,3.362292773090303e-05,0.008068440482020378,0.2477552741765976,0.2455025613307953,0.12601974606513977,0.3595080077648163,0.0005587803898379207,0.705676794052124
56,0.25107303261756897,0.22396370768547058,0.14463548362255096,0.32806748151779175,0.0020823555532842875,0.6031896471977234,0.01640233024954796,0.0028416775166988373,0.0018095250707119703,0.004321528598666191,3.362285497132689e-05,0.008087243884801865,0.2481933981180191,0.24616630375385284,0.1266648769378662,0.36038535833358765,0.0005578585551120341,0.7020673751831055
57,0.265950083732605,0.23723441362380981,0.1532057225704193,0.34750670194625854,0.0022057434543967247,0.6389309167861938,0.017739608883857727,0.002845043782144785,0.0018106861971318722,0.004331009928137064,3.362285497132689e-05,0.00810761097818613,0.24836646020412445,0.24636074900627136,0.1265176683664322,0.36023691296577454,0.0005433775950223207,0.7092919945716858
58,0.28170856833457947,0.251291424036026,0.16228370368480682,0.3680977523326874,0.0023364396765828133,0.6767899394035339,0.01920289173722267,0.0028499397449195385,0.001812813337892294,0.004343077074736357,3.362305142218247e-05,0.00813805777579546,0.2487359642982483,0.2463197559118271,0.12644295394420624,0.3607279062271118,0.00048534429515711963,0.7112599611282349
59,0.2984008491039276,0.2661813497543335,0.17189960181713104,0.38990896940231323,0.002474883571267128,0.7168923020362854,0.021074453368782997,0.0028554173186421394,0.0018163842614740133,0.0043578906916081905,3.36229131789878e-05,0.00816862192004919,0.24949707090854645,0.24634531140327454,0.1273622065782547,0.3616197109222412,0.0006157197058200836,0.7119317650794983
60,0.3160822093486786,0.2819535732269287,0.18208527565002441,0.41301241517066956,0.0026215314865112305,0.759370744228363,0.0231306292116642,0.002860710257664323,0.0018194345757365227,0.004370329435914755,3.3622909541008994e-05,0.0081959692761302,0.2498289793729782,0.24654626846313477,0.1272943913936615,0.3625684976577759,0.0007696962566114962,0.7124519348144531
61,0.3348112404346466,0.29866042733192444,0.1928745061159134,0.4374849200248718,0.0027768625877797604,0.8043662905693054,0.02599828504025936,0.0028679058887064457,0.0018224985105916858,0.004391049034893513,3.3622833143454045e-05,0.008243330754339695,0.2502146065235138,0.24760159850120544,0.12774041295051575,0.36208415031433105,0.0011413560714572668,0.7074432373046875
62,0.35465008020401,0.3163571357727051,0.20430302619934082,0.46340757608413696,0.002941407263278961,0.8520282506942749,0.028927162289619446,0.0028770738281309605,0.0018267729319632053,0.0044101872481405735,3.362303687026724e-05,0.008282633498311043,0.2509104311466217,0.24797400832176208,0.12910015881061554,0.36271581053733826,0.0007010040571913123,0.7112652063369751
63,0.37566444277763367,0.33510249853134155,0.21640875935554504,0.4908662438392639,0.003115692874416709,0.9025139808654785,0.032454099506139755,0.0028844615444540977,0.0018300563097000122,0.004433395806699991,3.362289135111496e-05,0.008338102139532566,0.2514345645904541,0.24889206886291504,0.12885692715644836,0.3633977770805359,0.0008417391800321639,0.7146649360656738
64,0.39792388677597046,0.35495853424072266,0.2292318344116211,0.5199518799781799,0.003300310578197241,0.9559911489486694,0.036141421645879745,0.002896842546761036,0.0018343871925026178,0.004463567864149809,3.362288771313615e-05,0.008405918255448341,0.25176382064819336,0.2495919167995453,0.12928186357021332,0.3637027144432068,0.0003618780756369233,0.713870108127594
65,0.4215024411678314,0.37599119544029236,0.24281464517116547,0.5507610440254211,0.003495864337310195,1.0126372575759888,0.04048050567507744,0.00290684774518013,0.0018380600959062576,0.004494807682931423,3.362271672813222e-05,0.008479831740260124,0.2523755133152008,0.2497369796037674,0.12988723814487457,0.3646949529647827,0.00046629292774014175,0.7140175104141235
66,0.4464780390262604,0.3982700705528259,0.2572023272514343,0.5833956003189087,0.0037030114326626062,1.072640061378479,0.045370541512966156,0.002919770311564207,0.0018432396464049816,0.004534793086349964,3.3622571208979934e-05,0.008569628931581974,0.2532089352607727,0.2505221366882324,0.13070210814476013,0.3651055097579956,0.0006858493434265256,0.7156959772109985
67,0.47293347120285034,0.42186906933784485,0.272442489862442,0.6179639101028442,0.003922425676137209,1.1361976861953735,0.05072608217597008,0.002932557137683034,0.0018479445716366172,0.004573713522404432,3.362270217621699e-05,0.00866230484098196,0.25353312492370605,0.2506434917449951,0.13128089904785156,0.36515456438064575,0.0007866091327741742,0.7154272794723511
68,0.5009565353393555,0.44686633348464966,0.28858575224876404,0.6545807123184204,0.004154847469180822,1.203521728515625,0.05707231163978577,0.00294707459397614,0.0018532369285821915,0.00462200166657567,3.3622556657064706e-05,0.00877438485622406,0.2538897395133972,0.2509177029132843,0.13115623593330383,0.3660394549369812,0.00035993673373013735,0.7183108925819397
69,0.5306400656700134,0.4733448028564453,0.30568549036979675,0.6933670043945312,0.004401033744215965,1.2748347520828247,0.06425449997186661,0.0029646384064108133,0.00186035200022161,0.004675652831792831,3.362254210514948e-05,0.008898591622710228,0.2543743848800659,0.2506653666496277,0.13140887022018433,0.3660077154636383,0.0006258352077566087,0.7178148031234741
70,0.5620825290679932,0.5013923048973083,0.3237985372543335,0.7344515919685364,0.004661813378334045,1.350373387336731,0.07228982448577881,0.002984259743243456,0.0018704056274145842,0.004737125709652901,3.362231655046344e-05,0.009037110954523087,0.25536423921585083,0.25159752368927,0.1330510675907135,0.36740371584892273,0.0006425605388358235,0.717947244644165
71,0.5953879952430725,0.5311017036437988,0.34298476576805115,0.7779706120491028,0.004938043653964996,1.43038809299469,0.08137193322181702,0.003005433827638626,0.0018783570267260075,0.004814464598894119,3.362232382642105e-05,0.009217603132128716,0.2555297613143921,0.2519509494304657,0.13247311115264893,0.36825382709503174,0.0010757861891761422,0.721111536026001
72,0.6306669116020203,0.5625714063644409,0.363307923078537,0.8240681886672974,0.005230640061199665,1.5151441097259521,0.09109591692686081,0.003027601633220911,0.0018872738583013415,0.004898815881460905,3.36220909957774e-05,0.009413845837116241,0.25645506381988525,0.2523405849933624,0.1335597187280655,0.36850929260253906,0.0006706747226417065,0.7204976677894592
73,0.6680362820625305,0.5959059000015259,0.38483524322509766,0.8728972673416138,0.005540576297789812,1.6049220561981201,0.10147242248058319,0.003052207175642252,0.0018978745210915804,0.004992410074919462,3.362185088917613e-05,0.009631706401705742,0.2573062479496002,0.25359946489334106,0.13417232036590576,0.3697255849838257,0.0010956532787531614,0.7222470045089722
74,0.7076199650764465,0.6312154531478882,0.40763819217681885,0.9246196746826172,0.005868869833648205,1.700019359588623,0.11335384845733643,0.0030812742188572884,0.0019102537771686912,0.005105890799313784,3.362158895470202e-05,0.00989801250398159,0.2579130530357361,0.2543397545814514,0.13517537713050842,0.3697952628135681,0.0005886486615054309,0.7185577750205994
75,0.7495490312576294,0.6686173677444458,0.43179231882095337,0.9794069528579712,0.006216626148670912,1.800751805305481,0.12494192272424698,0.0031119431369006634,0.0019217838998883963,0.00521998992189765,3.362127608852461e-05,0.010165601968765259,0.2589477300643921,0.2547607123851776,0.1358126699924469,0.37125787138938904,0.0013281318824738264,0.7242715358734131
76,0.7939626574516296,0.708235502243042,0.4573776125907898,1.0374404191970825,0.006584983319044113,1.907452940940857,0.13778918981552124,0.003143689827993512,0.0019363269675523043,0.005360410548746586,3.3621006878092885e-05,0.010495319031178951,0.2594341039657593,0.254638671875,0.1366909146308899,0.37146884202957153,0.000987122650258243,0.7219756245613098
77,0.8410079479217529,0.7502012252807617,0.4844789505004883,1.0989125967025757,0.006975170690566301,2.020477056503296,0.15226025879383087,0.0031825241167098284,0.00195340090431273,0.005531938746571541,3.362062125233933e-05,0.010898653417825699,0.2607244551181793,0.2554696202278137,0.13744062185287476,0.3726053833961487,0.0006848379271104932,0.7252561450004578
78,0.8908405900001526,0.7946531772613525,0.5131860971450806,1.164027214050293,0.007388472091406584,2.140197515487671,0.16677981615066528,0.003219849895685911,0.0019673595670610666,0.005732134450227022,3.362038842169568e-05,0.01136738434433937,0.2617282271385193,0.2564333379268646,0.13972628116607666,0.3737190067768097,0.0010331565281376243,0.7244877219200134
79,0.9436262845993042,0.841739296913147,0.5435943007469177,1.2330002784729004,0.007826270535588264,2.267012357711792,0.18204905092716217,0.003267198335379362,0.0019852612167596817,0.00597323477268219,3.362014831509441e-05,0.011954237706959248,0.26267650723457336,0.2577633857727051,0.13971586525440216,0.37488770484924316,0.0010363106848672032,0.7273584008216858
80,0.9995397329330444,0.8916155099868774,0.5758042335510254,1.3060600757598877,0.008290007710456848,2.401340961456299,0.19841262698173523,0.0033174818381667137,0.0020045372657477856,0.0062898993492126465,3.3619842724874616e-05,0.012716011144220829,0.2637086510658264,0.25800657272338867,0.14121630787849426,0.37591439485549927,0.0003954897983931005,0.7265450954437256
81,1.05876624584198,0.9444472789764404,0.6099227666854858,1.3834491968154907,0.008781216107308865,2.5436298847198486,0.21714097261428833,0.0033718273043632507,0.0020258822478353977,0.006710129790008068,3.361973722348921e-05,0.013735047541558743,0.2648380398750305,0.25976839661598206,0.142073854804039,0.3773882985115051,0.001205415348522365,0.7299644947052002
82,1.1215020418167114,1.0004091262817383,0.646062970161438,1.4654234647750854,0.009301537647843361,2.694349765777588,0.23588323593139648,0.0034275511279702187,0.002047406043857336,0.007316072005778551,3.361965354997665e-05,0.015211869031190872,0.2662372887134552,0.2612602114677429,0.143312007188797,0.3779318928718567,0.000823564303573221,0.7295174598693848
83,1.1879552602767944,1.0596871376037598,0.6843447089195251,1.552255392074585,0.00985268596559763,2.853999614715576,0.2552325427532196,0.0034845233894884586,0.0020695782732218504,0.008381555788218975,3.361950803082436e-05,0.017848461866378784,0.26751330494880676,0.261711984872818,0.14438149333000183,0.37852105498313904,0.0008772198343649507,0.7286689281463623
84,1.2583459615707397,1.1224775314331055,0.7248945832252502,1.644232153892517,0.01043650135397911,3.023109197616577,0.27519896626472473,0.003555027302354574,0.0020957007072865963,0.011751298792660236,3.361971175763756e-05,0.026219574734568596,0.26878079771995544,0.2625149190425873,0.14570216834545135,0.3804083466529846,0.0006318291998468339,0.7321959733963013
85,1.332907795906067,1.1889886856079102,0.7678473591804504,1.741659164428711,0.011054900474846363,3.202240228652954,0.29671725630760193,0.003627106547355652,0.0021213239524513483,0.02782239019870758,3.362011557328515e-05,0.0662301629781723,0.2705319821834564,0.26424098014831543,0.14717814326286316,0.3818081021308899,0.0007415927248075604,0.7320664525032043
86,1.4118874073028564,1.259440541267395,0.8133450746536255,1.8448588848114014,0.011709947139024734,3.3919851779937744,0.31881892681121826,0.003705778392031789,0.002145269187167287,0.06688793003559113,3.3620257454458624e-05,0.16399943828582764,0.27234894037246704,0.26546618342399597,0.14938923716545105,0.38415470719337463,0.0014314857544377446,0.7361614108085632
87,1.4955469369888306,1.3340671062469482,0.8615388870239258,1.9541735649108887,0.012403800152242184,3.5929722785949707,0.3422270119190216,0.003789376001805067,0.0021734952460974455,0.17287053167819977,3.36203993356321e-05,0.42871832847595215,0.27437537908554077,0.2679603099822998,0.15045011043548584,0.38541480898857117,0.0008123315637931228,0.7378444075584412
88,1.5841636657714844,1.4131155014038086,0.912588357925415,2.0699658393859863,0.013138767331838608,3.8058688640594482,0.3651612102985382,0.003883855417370796,0.00220360211096704,0.33569785952568054,3.362061397638172e-05,0.8359246253967285,0.27655652165412903,0.26984018087387085,0.15291130542755127,0.38797587156295776,0.0006738581578247249,0.7405261993408203
89,1.678031325340271,1.4968478679656982,0.9666625261306763,2.1926188468933105,0.013917296193540096,4.031382083892822,0.3896713852882385,0.0039867013692855835,0.0022333571687340736,0.46989452838897705,3.362112329341471e-05,1.17134690284729,0.27884867787361145,0.2713835835456848,0.15442875027656555,0.3906520903110504,0.0015314249321818352,0.7441046237945557
90,1.777461051940918,1.585541844367981,1.0239408016204834,2.322539806365967,0.014741948805749416,4.270256042480469,0.4144546091556549,0.004096408374607563,0.0022656815126538277,0.5728480219841003,3.362143615959212e-05,1.4286795854568481,0.281444251537323,0.2735263705253601,0.15645341575145721,0.3929155468940735,0.0014767233515158296,0.7475991249084473
91,1.8827821016311646,1.6794910430908203,1.08461332321167,2.4601590633392334,0.01561546791344881,4.523283958435059,0.4399378001689911,0.004227261524647474,0.002298529027029872,0.660534143447876,3.362164716236293e-05,1.6478736400604248,0.2844717800617218,0.2760337293148041,0.15840327739715576,0.395948588848114,0.0010783022735267878,0.7522528171539307
92,1.9943439960479736,1.779007077217102,1.1488804817199707,2.6059327125549316,0.016540732234716415,4.791305065155029,0.4654771387577057,0.004377251490950584,0.0023370091803371906,0.7446882128715515,3.0818711820757017e-05,1.858207106590271,0.2874767780303955,0.2790760397911072,0.1619451940059662,0.39881211519241333,0.0012174794683232903,0.7540208101272583
93,2.112516403198242,1.8844199180603027,1.2169561386108398,2.7603440284729004,0.017520831897854805,5.0752081871032715,0.4911021888256073,0.004542150534689426,0.0023679500445723534,0.8208978772163391,3.362105053383857e-05,2.0485029220581055,0.29063838720321655,0.28198277950286865,0.16402371227741241,0.40198764204978943,0.0016545468242838979,0.7589071989059448
94,2.2376909255981445,1.9960787296295166,1.2890652418136597,2.9239044189453125,0.018559010699391365,5.3759331703186035,0.5179659128189087,0.004716973286122084,0.0024077906273305416,0.8900139331817627,3.362097413628362e-05,2.2210941314697266,0.29515719413757324,0.2857552170753479,0.1681472808122635,0.40598011016845703,0.0007195801008492708,0.7626897096633911
95,2.3702824115753174,2.114354133605957,1.3654471635818481,3.0971570014953613,0.019658703356981277,5.694478511810303,0.5445507764816284,0.004945589229464531,0.002449232619255781,0.9597198963165283,3.3620832255110145e-05,2.3956058025360107,0.29927119612693787,0.28922200202941895,0.1714809685945511,0.4106723964214325,0.0017932039918377995,0.7694408893585205
96,2.510730266571045,2.2396373748779297,1.446354866027832,3.280674695968628,0.02082355134189129,6.03189754486084,0.5713522434234619,0.005197124555706978,0.0024924094323068857,1.0238984823226929,3.362062125233933e-05,2.55556321144104,0.30426710844039917,0.2933918535709381,0.17540299892425537,0.41589128971099854,0.0015185819938778877,0.7761743068695068
97,2.6595005989074707,2.3723440170288086,1.5320568084716797,3.475067138671875,0.022057417780160904,6.389309883117676,0.5982864499092102,0.005506870802491903,0.00253984029404819,1.084421992301941,3.36311713908799e-05,2.7072255611419678,0.30900269746780396,0.2980985641479492,0.17851006984710693,0.42092034220695496,0.0010283156298100948,0.784433126449585
98,2.8170855045318604,2.5129141807556152,1.6228368282318115,3.6809773445129395,0.023364407941699028,6.767899990081787,0.6256287097930908,0.005872590467333794,0.0025870520621538162,1.1405608654022217,3.3632491977186874e-05,2.8475046157836914,0.31547611951828003,0.3029293715953827,0.1835027039051056,0.4281921684741974,0.0005883013946004212,0.7951476573944092
99,2.9840087890625,2.661813735961914,1.7189961671829224,3.8990890979766846,0.02474883385002613,7.1689229011535645,0.6532902717590332,0.006403669714927673,0.00264616496860981,1.197654128074646,3.362725692568347e-05,2.989534616470337,0.32170775532722473,0.30814793705940247,0.1880607306957245,0.4350648820400238,0.00152732920832932,0.805301308631897
100,3.1608223915100098,2.8195362091064453,1.8208531141281128,4.130125045776367,0.02621530182659626,7.5937089920043945,0.6812490224838257,0.007191312965005636,0.0026973930653184652,1.2510703802108765,3.3614604035392404e-05,3.1228342056274414,0.3284340500831604,0.31381481885910034,0.19292530417442322,0.44273120164871216,0.0022588763386011124,0.8174318075180054
101,3.3481123447418213,2.9866037368774414,1.9287452697753906,4.374849796295166,0.027768652886152267,8.04366397857666,0.7098915576934814,0.008565696887671947,0.0027555678971111774,1.302553415298462,3.359040056238882e-05,3.2505555152893066,0.33570921421051025,0.32039588689804077,0.19793492555618286,0.45045480132102966,0.001935172826051712,0.8291823863983154
102,3.5465011596679688,3.163571834564209,2.0430307388305664,4.634077072143555,0.029414048418402672,8.520281791687012,0.7386873364448547,0.01324739120900631,0.0028149099089205265,1.3528878688812256,3.3481483114883304e-05,3.3777647018432617,0.3434267044067383,0.32621973752975464,0.20292827486991882,0.4598468244075775,0.0014953134814277291,0.8451869487762451
103,3.7566442489624023,3.351025342941284,2.1640877723693848,4.908662796020508,0.031156932935118675,9.025140762329102,0.766061544418335,0.027820050716400146,0.00287599372677505,1.396683931350708,3.3453310607001185e-05,3.4870662689208984,0.3525058627128601,0.3343968391418457,0.20864877104759216,0.4701042175292969,0.0026846311520785093,0.8622448444366455
104,3.9792397022247314,3.5495855808258057,2.292318105697632,5.199519157409668,0.03300309553742409,9.55991268157959,0.7936416864395142,0.058556634932756424,0.0029434957541525364,1.4380218982696533,3.3350836019963026e-05,3.5903842449188232,0.3619873821735382,0.3430705666542053,0.21524885296821594,0.4799228012561798,0.001724955509416759,0.8768312931060791
105,4.215024471282959,3.7599124908447266,2.4281468391418457,5.507610321044922,0.034958671778440475,10.126373291015625,0.8224090933799744,0.11784739792346954,0.0030115044210106134,1.4845012426376343,3.3293545129708946e-05,3.706392765045166,0.3719959259033203,0.35162845253944397,0.22165296971797943,0.49265462160110474,0.0016008478123694658,0.8990792036056519
106,4.464779853820801,3.982700824737549,2.5720229148864746,5.833955764770508,0.037030089646577835,10.726396560668945,0.8519719839096069,0.20713873207569122,0.0030909599736332893,1.5289589166641235,3.318807648611255e-05,3.817241668701172,0.382386714220047,0.3602278232574463,0.22859057784080505,0.5054946541786194,0.0006628913106396794,0.9207531213760376
107,4.729334354400635,4.218690395355225,2.7244248390197754,6.17963981628418,0.039224252104759216,11.361977577209473,0.8801270723342896,0.3061304986476898,0.003163508838042617,1.5746105909347534,3.302720870124176e-05,3.9313716888427734,0.39361855387687683,0.3693762421607971,0.23523738980293274,0.5200194120407104,0.000814150960650295,0.9471522569656372
108,5.009565353393555,4.468664169311523,2.885857105255127,6.545806407928467,0.04154844209551811,12.03521728515625,0.9076871871948242,0.3999486565589905,0.0032526773866266012,1.6158437728881836,3.2953263144008815e-05,4.034535884857178,0.40580514073371887,0.3806844651699066,0.2432917058467865,0.5347364544868469,0.0014187389751896262,0.9718726277351379
109,5.306401252746582,4.7334489822387695,3.0568554401397705,6.933670520782471,0.04401034489274025,12.74835205078125,0.9355060458183289,0.48019659519195557,0.0033413453493267298,1.659149408340454,3.2668896892573684e-05,4.142844200134277,0.41790249943733215,0.39140552282333374,0.25139185786247253,0.550279974937439,0.002483571646735072,0.9980337023735046
110,5.620824813842773,5.013922691345215,3.237985134124756,7.344515800476074,0.04661811888217926,13.503734588623047,0.9624612331390381,0.5472209453582764,0.0034235790371894836,1.6960970163345337,3.5870565625373274e-05,4.233283519744873,0.43080177903175354,0.40244120359420776,0.2607673108577728,0.565514326095581,0.0021121979225426912,1.0222642421722412
111,5.9538798332214355,5.3110175132751465,3.4298481941223145,7.779705047607422,0.04938042163848877,14.303881645202637,0.9894050359725952,0.6048774719238281,0.003513854928314686,1.7333002090454102,5.185297777643427e-05,4.316234588623047,0.4447985887527466,0.41559290885925293,0.2690190076828003,0.5844942331314087,0.0011624558828771114,1.057594656944275
112,6.30666971206665,5.625715255737305,3.633079767227173,8.240682601928711,0.052306387573480606,15.151440620422363,1.0172377824783325,0.6616244316101074,0.003616375382989645,1.7730934619903564,5.4668591474182904e-05,4.4160237312316895,0.4595836102962494,0.42871472239494324,0.2785186469554901,0.6032870411872864,0.0020798612385988235,1.090140700340271
113,6.680363655090332,5.959057807922363,3.8483526706695557,8.728973388671875,0.05540573596954346,16.049219131469727,1.0451267957687378,0.7144555449485779,0.0037242951802909374,1.8121132850646973,5.9000711189582944e-05,4.419955730438232,0.4742968678474426,0.4411908984184265,0.2877138555049896,0.622250497341156,0.002179468749091029,1.124047875404358
114,7.076200008392334,6.312155246734619,4.076382160186768,9.246197700500488,0.05868873745203018,17.00019645690918,1.0721254348754883,0.7636674642562866,0.0038497732020914555,1.8485816717147827,6.478397699538618e-05,4.473734378814697,0.4897308349609375,0.45529454946517944,0.2979523241519928,0.6415152549743652,0.003809791523963213,1.1568243503570557
115,7.495489597320557,6.686173439025879,4.317922592163086,9.794068336486816,0.06216626241803169,18.00752067565918,1.0987071990966797,0.8084838390350342,0.003981203772127628,1.8855640888214111,6.354330980684608e-05,4.6406354904174805,0.5066878795623779,0.47027382254600525,0.30876991152763367,0.6631315350532532,0.002196131506934762,1.194649338722229
116,7.939626693725586,7.082354545593262,4.573775768280029,10.374403953552246,0.06584986299276352,19.074533462524414,1.1244953870773315,0.8551124334335327,0.004111211746931076,1.9170746803283691,5.650582897942513e-05,4.775180339813232,0.5240186452865601,0.4847874641418457,0.3212713897228241,0.6859865188598633,0.0024958658032119274,1.2327288389205933
117,8.410079002380371,7.502010345458984,4.844789028167725,10.989127159118652,0.06975169479846954,20.204769134521484,1.1501365900039673,0.8992711305618286,0.0042755561880767345,1.951049566268921,5.4709333198843524e-05,4.811830997467041,0.5419999361038208,0.501759946346283,0.3312913775444031,0.7061591148376465,0.0038253890816122293,1.2683262825012207
118,8.908407211303711,7.946533203125,5.131861209869385,11.640273094177246,0.0738847553730011,21.401979446411133,1.174891710281372,0.9415907859802246,0.00444371160119772,1.982672929763794,5.50066506548319e-05,4.9217634201049805,0.5619291067123413,0.519447922706604,0.3442699611186981,0.7276704907417297,0.003250131383538246,1.3027582168579102
119,9.436264038085938,8.417394638061523,5.435943126678467,12.33000373840332,0.07826269418001175,22.670129776000977,1.2007006406784058,0.9820185899734497,0.004632469266653061,2.0152993202209473,5.356064502848312e-05,4.926008224487305,0.5811761021614075,0.5355486273765564,0.3552823066711426,0.7482796907424927,0.004120382014662027,1.3377535343170166
120,9.995397567749023,8.916156768798828,5.758042812347412,13.060602188110352,0.0829000473022461,24.01341438293457,1.22491455078125,1.0179710388183594,0.004857845138758421,2.046996593475342,7.425514922942966e-05,5.083151340484619,0.6026775240898132,0.5533207654953003,0.36844056844711304,0.7701103687286377,0.0032348388340324163,1.3726106882095337
121,10.587660789489746,9.44447135925293,6.099227428436279,13.834487915039062,0.0878121554851532,25.436298370361328,1.2484592199325562,1.0530270338058472,0.005099937319755554,2.0702359676361084,7.428308163071051e-05,5.159171104431152,0.6253130435943604,0.5703656673431396,0.3820226788520813,0.7905942797660828,0.0035712674725800753,1.403428554534912
122,11.215020179748535,10.004091262817383,6.460630416870117,14.654234886169434,0.09301537275314331,26.943492889404297,1.2708557844161987,1.0873539447784424,0.0053611500188708305,2.0991835594177246,6.712321192026138e-05,5.225336074829102,0.6491051912307739,0.5907320380210876,0.39472657442092896,0.8127413392066956,0.002068908419460058,1.4396560192108154
123,11.879551887512207,10.596871376037598,6.843446254730225,15.522553443908691,0.09852690249681473,28.539993286132812,1.294566035270691,1.1178914308547974,0.005704990588128567,2.127673387527466,4.8437377699883655e-05,5.259457111358643,0.6740811467170715,0.6099762320518494,0.40902817249298096,0.8363655805587769,0.001743800938129425,1.4768608808517456
124,12.583459854125977,11.224775314331055,7.248946189880371,16.44232177734375,0.10436497628688812,30.23109245300293,1.3167043924331665,1.1484246253967285,0.006094774231314659,2.151608467102051,8.380669896723703e-05,5.358414649963379,0.7015615701675415,0.6284066438674927,0.42388418316841125,0.8598377108573914,0.0027837089728564024,1.5137665271759033
125,13.329076766967773,11.889885902404785,7.678473472595215,17.41659164428711,0.11054901033639908,32.022403717041016,1.338431477546692,1.181488275527954,0.006671182811260223,2.1778249740600586,5.821920422022231e-05,5.42231559753418,0.729569673538208,0.649001955986023,0.438213050365448,0.8830623626708984,0.00328425201587379,1.550235390663147
126,14.118874549865723,12.594404220581055,8.133450508117676,18.448589324951172,0.11709943413734436,33.91985321044922,1.3613718748092651,1.2117772102355957,0.0074347881600260735,2.2054193019866943,8.57027480378747e-05,5.47177791595459,0.7609426379203796,0.6690436601638794,0.4530494213104248,0.9090523719787598,0.003087937831878662,1.5930185317993164
127,14.955470085144043,13.340669631958008,8.615388870239258,19.54173469543457,0.12403801828622818,35.929718017578125,1.3821519613265991,1.2407171726226807,0.008824004791676998,2.2270612716674805,8.293082646559924e-05,5.5400614738464355,0.7937207818031311,0.6874239444732666,0.4677892029285431,0.9363968968391418,0.003572784597054124,1.6391570568084717
128,15.841636657714844,14.131155014038086,9.125883102416992,20.69965934753418,0.13138772547245026,38.0587043762207,1.4051411151885986,1.27021062374115,0.011834004893898964,2.2557084560394287,7.961499795783311e-05,5.598189830780029,0.8289152979850769,0.7080727219581604,0.4843301475048065,0.9656426906585693,0.004442385397851467,1.6875457763671875
129,16.780311584472656,14.96847915649414,9.666624069213867,21.926189422607422,0.13917292654514313,40.313812255859375,1.4256863594055176,1.2960199117660522,0.017446424812078476,2.279423713684082,7.651769556105137e-05,5.641936302185059,0.8667110204696655,0.7295264005661011,0.4999271035194397,0.9980494976043701,0.0030098482966423035,1.7451906204223633
130,17.774608612060547,15.855417251586914,10.239408493041992,23.225399017333984,0.14741945266723633,42.70256423950195,1.445910096168518,1.3221206665039062,0.025456443428993225,2.3012309074401855,7.813273987267166e-05,5.684555530548096,0.9080420732498169,0.7499545216560364,0.517594039440155,1.0382112264633179,0.005546552129089832,1.8190630674362183
131,18.827821731567383,16.794910430908203,10.846132278442383,24.60158920288086,0.156154602766037,45.232845306396484,1.4659161567687988,1.3446513414382935,0.03798285499215126,2.3235418796539307,8.320153574459255e-05,5.721813201904297,0.9527114033699036,0.771950364112854,0.5335865616798401,1.0828351974487305,0.005298835225403309,1.9066145420074463
132,19.943439483642578,17.790069580078125,11.488805770874023,26.059324264526367,0.16540735960006714,47.91307067871094,1.4843037128448486,1.3631665706634521,0.054185252636671066,2.341968536376953,8.27237090561539e-05,5.763218879699707,1.0009043216705322,0.7945060133934021,0.5503017902374268,1.1352802515029907,0.003177933394908905,2.0123534202575684
133,21.125164031982422,18.84419822692871,12.169561386108398,27.603439331054688,0.17520838975906372,50.75209045410156,1.50283682346344,1.3862899541854858,0.07644438743591309,2.3597710132598877,8.028090815059841e-05,5.782296657562256,1.0532859563827515,0.81717848777771,0.5690690875053406,1.1938135623931885,0.005012365523725748,2.130843162536621
134,22.376909255981445,19.960784912109375,12.89065170288086,29.23904037475586,0.18559008836746216,53.75933837890625,1.5216811895370483,1.4087215662002563,0.10233426094055176,2.379883289337158,8.275241998489946e-05,5.788599967956543,1.1110663414001465,0.8404285311698914,0.5863556861877441,1.2595967054367065,0.00651966966688633,2.2693841457366943
135,23.702823638916016,21.143539428710938,13.654471397399902,30.971569061279297,0.19658701121807098,56.94478225708008,1.5404921770095825,1.430583119392395,0.1329507678747177,2.4010214805603027,7.068740524118766e-05,5.796065330505371,1.1727787256240845,0.8651419878005981,0.6041625738143921,1.3384649753570557,0.006476714741438627,2.439642906188965
136,25.107303619384766,22.396371841430664,14.463550567626953,32.80674743652344,0.20823556184768677,60.31897735595703,1.5607712268829346,1.4575773477554321,0.1739303171634674,2.4207282066345215,8.570385398343205e-05,5.772377014160156,1.238876223564148,0.8911833763122559,0.6217072606086731,1.4208000898361206,0.0038513848558068275,2.6193859577178955
137,26.595006942749023,23.72344207763672,15.320569038391113,34.75067138671875,0.22057421505451202,63.893089294433594,1.5797133445739746,1.479011058807373,0.21040312945842743,2.4405601024627686,8.700793114257976e-05,5.7800445556640625,1.3117256164550781,0.9188022613525391,0.6409344673156738,1.512611746788025,0.007551385555416346,2.819753646850586
138,28.170856475830078,25.12914276123047,16.228368759155273,36.80977249145508,0.23364412784576416,67.67899322509766,1.5973525047302246,1.4956908226013184,0.24365156888961792,2.455447196960449,8.70776129886508e-05,5.770709991455078,1.3914477825164795,0.9496852159500122,0.6620460152626038,1.6127419471740723,0.011594927869737148,3.038721799850464
139,29.840084075927734,26.61813735961914,17.189958572387695,38.99088668823242,0.2474883645772934,71.68921661376953,1.6156877279281616,1.5202292203903198,0.2786867320537567,2.4720101356506348,8.706955122761428e-05,5.758904933929443,1.476590871810913,0.9843105673789978,0.6809682846069336,1.7269400358200073,0.012362861074507236,3.295419692993164
140,31.608219146728516,28.195358276367188,18.20853042602539,41.301239013671875,0.26215291023254395,75.93710327148438,1.6338469982147217,1.5361335277557373,0.32057636976242065,2.4865126609802246,7.975831249495968e-05,5.728796005249023,1.5685856342315674,1.0195257663726807,0.7016646265983582,1.8499690294265747,0.013500668108463287,3.5723071098327637
141,33.48112487792969,29.866043090820312,19.287452697753906,43.748497009277344,0.27768653631210327,80.43663787841797,1.6492873430252075,1.5504608154296875,0.34573638439178467,2.5046234130859375,8.702120976522565e-05,5.74102783203125,1.668648362159729,1.0652763843536377,0.7209895849227905,1.978938341140747,0.00810007844120264,3.865520477294922
142,35.46500778198242,31.635713577270508,20.430301666259766,46.340755462646484,0.29414039850234985,85.20281219482422,1.66488516330719,1.568817138671875,0.3765692710876465,2.5169341564178467,8.682743646204472e-05,5.721808433532715,1.7772396802902222,1.1146422624588013,0.7432559728622437,2.1206743717193604,0.013556372374296188,4.186724662780762
143,37.566444396972656,33.51024627685547,21.64087677001953,49.08662033081055,0.3115693926811218,90.25139617919922,1.6809836626052856,1.5855588912963867,0.4074912965297699,2.531317949295044,8.615617116447538e-05,5.716718673706055,1.8941254615783691,1.170910120010376,0.7646684050559998,2.2795004844665527,0.008144191466271877,4.551665782928467
144,39.79239273071289,35.49585723876953,22.923179626464844,51.99518966674805,0.33003106713294983,95.59912872314453,1.6975464820861816,1.6001081466674805,0.443290114402771,2.5460338592529297,6.741616380168125e-05,5.691328525543213,2.02437162399292,1.2405407428741455,0.7851254343986511,2.455724000930786,0.015695367008447647,4.961456298828125
145,42.150238037109375,37.599117279052734,24.281463623046875,55.07609558105469,0.3495866358280182,101.26373291015625,1.7137641906738281,1.6161781549453735,0.46622785925865173,2.5604400634765625,6.0476897488115355e-05,5.69428825378418,2.1621642112731934,1.307610273361206,0.8087913990020752,2.648184299468994,0.012359271757304668,5.4071221351623535
146,44.64780044555664,39.82700729370117,25.720233917236328,58.339561462402344,0.37030091881752014,107.26400756835938,1.7308752536773682,1.6316914558410645,0.4907170534133911,2.579617500305176,5.7793589803623036e-05,5.711848258972168,2.3118574619293213,1.3921589851379395,0.8322705626487732,2.8513996601104736,0.007738855667412281,5.8798298835754395
147,47.29335021972656,42.18690490722656,27.244251251220703,61.79640197753906,0.3922426402568817,113.61978149414062,1.746647596359253,1.646898627281189,0.5184983015060425,2.5859267711639404,6.471763481386006e-05,5.683135986328125,2.4742867946624756,1.4776171445846558,0.8568534851074219,3.0700340270996094,0.023079589009284973,6.389549732208252
148,50.09565734863281,44.68663787841797,28.85857582092285,65.45806884765625,0.4154844582080841,120.3521728515625,1.7625652551651,1.6567752361297607,0.541962206363678,2.5990700721740723,6.271062738960609e-05,5.683111190795898,2.647275447845459,1.5729478597640991,0.8815590739250183,3.3089842796325684,0.0175618976354599,6.950010776519775
149,53.064002990722656,47.33448028564453,30.56855010986328,69.3366928100586,0.4401034712791443,127.48348236083984,1.7784332036972046,1.6706143617630005,0.5636524558067322,2.6081416606903076,4.6574121370213106e-05,5.669724941253662,2.836116075515747,1.6829662322998047,0.907345712184906,3.57084059715271,0.01666848175227642,7.5659990310668945
150,56.20825958251953,50.13923645019531,32.379852294921875,73.44515228271484,0.466181218624115,135.03738403320312,1.793155312538147,1.6805527210235596,0.5856764912605286,2.6227853298187256,4.6834447857690975e-05,5.670708656311035,3.040201187133789,1.79744291305542,0.9358229637145996,3.8507235050201416,0.016562601551413536,8.220715522766113
151,59.53879928588867,53.11016845703125,34.29847717285156,77.79705047607422,0.4938041567802429,143.038818359375,1.8088501691818237,1.6918418407440186,0.6007115840911865,2.6364963054656982,4.1742230678210035e-05,5.67710018157959,3.257070541381836,1.9253416061401367,0.9655300378799438,4.157137393951416,0.019730618223547935,8.94420337677002
152,63.06669998168945,56.25714874267578,36.33079147338867,82.40682983398438,0.5230639576911926,151.51441955566406,1.8244506120681763,1.7012012004852295,0.6140739321708679,2.6436896324157715,7.047876715660095e-05,5.687427520751953,3.490633010864258,2.061941146850586,1.0006928443908691,4.470438003540039,0.03733111545443535,9.674437522888184
153,66.80363464355469,59.59059143066406,38.48352813720703,87.28973388671875,0.5540575385093689,160.49221801757812,1.840488076210022,1.7127666473388672,0.6297980546951294,2.653515100479126,5.5136126320576295e-05,5.687164306640625,3.743635892868042,2.2143640518188477,1.0418440103530884,4.825839996337891,0.035699598491191864,10.500988960266113
154,70.76199340820312,63.121551513671875,40.76382064819336,92.46197509765625,0.5868874788284302,170.001953125,1.85753333568573,1.7241935729980469,0.6478838324546814,2.664395332336426,7.30724204913713e-05,5.688661575317383,4.017025947570801,2.3742504119873047,1.0861563682556152,5.2005934715271,0.022282259538769722,11.370380401611328
155,74.95490264892578,66.86173248291016,43.17922592163086,97.94068145751953,0.6216626167297363,180.07522583007812,1.8740959167480469,1.7331418991088867,0.6606321334838867,2.675964117050171,7.204157009255141e-05,5.695869445800781,4.31007194519043,2.5555367469787598,1.1382087469100952,5.606168270111084,0.02235439047217369,12.307424545288086
156,79.39627075195312,70.82354736328125,45.73775863647461,103.74404907226562,0.6584986448287964,190.745361328125,1.8914175033569336,1.7441864013671875,0.6788938641548157,2.685647487640381,1.57906051754253e-05,5.695467472076416,4.624388217926025,2.7440497875213623,1.1952440738677979,6.043253421783447,0.015647729858756065,13.312853813171387
157,84.10078430175781,75.02010345458984,48.44789123535156,109.8912582397461,0.6975170969963074,202.04771423339844,1.908481240272522,1.7536938190460205,0.6844442486763,2.6916942596435547,1.7610558643355034e-05,5.692730903625488,4.9573259353637695,2.954688549041748,1.2609078884124756,6.49572229385376,0.023252049461007118,14.345505714416504
158,89.08407592773438,79.46533203125,51.31861114501953,116.4027328491211,0.7388474345207214,214.019775390625,1.926517128944397,1.766357421875,0.7017191648483276,2.6982262134552,1.7453783584642224e-05,5.6905341148376465,5.323575019836426,3.1846799850463867,1.3354849815368652,6.991829872131348,0.018442075699567795,15.475708961486816
159,94.36262512207031,84.17393493652344,54.35942459106445,123.30001831054688,0.7826268672943115,226.7012939453125,1.94212007522583,1.7726154327392578,0.7092035412788391,2.7017722129821777,1.9748953491216525e-05,5.68914794921875,5.703633785247803,3.41654109954834,1.4134576320648193,7.522238731384277,0.023117441684007645,16.684511184692383
160,99.9539794921875,89.16156005859375,57.58042907714844,130.60601806640625,0.8290005326271057,240.13418579101562,1.9607715606689453,1.7777704000473022,0.7174029350280762,2.7120542526245117,3.459905201452784e-05,5.703973770141602,6.121131896972656,3.6772611141204834,1.499535083770752,8.122657775878906,0.018688514828681946,18.055173873901367


==> numerical_results/decdir_BPSK_L5_10pilots.csv <==
,Es/N0 (dB),MSE h pilots,MSE h decdirLMMSE,MSE h decdirMAP,BER MAP pilots,BER LMMSE pilots,BER MAP decdirMAP,BER LMMSE decdirLMMSE,BER MAP genie,BER LMMSE genie
0,-4.0,5.600583076477051,1.3106958866119385,1.637549638748169,0.3569791913032532,0.43712589144706726,0.3309098184108734,0.4223147928714752,0.20327849686145782,0.4628461003303528
1,-3.0,4.448700904846191,1.1413159370422363,1.3200361728668213,0.3372949957847595,0.42487579584121704,0.305988609790802,0.41319331526756287,0.17789030075073242,0.44459471106529236
2,-2.0,3.53372859954834,0.9966055750846863,1.0605682134628296,0.3153966963291168,0.4106138050556183,0.27892619371414185,0.40319809317588806,0.15179039537906647,0.41990140080451965
3,-1.0,2.8069405555725098,0.8713374733924866,0.8504215478897095,0.29145509004592896,0.394377201795578,0.24973119795322418,0.3918222188949585,0.1254204958677292,0.39095810055732727
4,0.0,2.2296321392059326,0.7605164051055908,0.6776947975158691,0.26555150747299194,0.37614771723747253,0.21882270276546478,0.37828370928764343,0.09934110194444656,0.3597220182418823
5,1.0,1.7710596323013306,0.6632911562919617,0.5335046052932739,0.23781360685825348,0.3559902012348175,0.18647940456867218,0.36204060912132263,0.0743269994854927,0.3284941017627716
6,2.0,1.406802773475647,0.5774487257003784,0.4157927632331848,0.20848900079727173,0.3347054123878479,0.15319129824638367,0.3427537977695465,0.051630500704050064,0.2981742024421692
7,3.0,1.1174631118774414,0.5020446181297302,0.3189902901649475,0.17820289731025696,0.3128030002117157,0.12003219872713089,0.32020291686058044,0.032453399151563644,0.26949870586395264
8,4.0,0.8876325488090515,0.4370274245738983,0.24029643833637238,0.14769099652767181,0.29081371426582336,0.08846040070056915,0.2960300147533417,0.01800210028886795,0.2429606020450592
9,5.0,0.7050715684890747,0.3818749189376831,0.1770770400762558,0.11773879826068878,0.26958489418029785,0.06049640104174614,0.27204111218452454,0.008541400544345379,0.21914690732955933
10,6.0,0.5600581765174866,0.33404022455215454,0.12733228504657745,0.08983980119228363,0.2490656077861786,0.03855380043387413,0.24956730008125305,0.0033807000145316124,0.1988493949174881
11,7.0,0.4448700547218323,0.2938934564590454,0.0889948308467865,0.06534790247678757,0.229756698012352,0.022965800017118454,0.22805669903755188,0.0010576000204309821,0.18206150829792023
12,8.0,0.35337287187576294,0.2604891359806061,0.06110381335020065,0.045324601233005524,0.21204310655593872,0.013395899906754494,0.20903660356998444,0.00026339999749325216,0.1681991070508957
13,9.0,0.28069400787353516,0.2331404685974121,0.04118308797478676,0.030197899788618088,0.1962313950061798,0.007737500127404928,0.19270899891853333,4.73000000056345e-05,0.15686990320682526
14,10.0,0.22296319901943207,0.2104191929101944,0.027656864374876022,0.019623499363660812,0.1823863983154297,0.0045599001459777355,0.17859439551830292,8.300000445160549e-06,0.14819420874118805
15,11.0,0.17710597813129425,0.19178877770900726,0.018371373414993286,0.012439699843525887,0.17041230201721191,0.0026356999296694994,0.16706550121307373,3.000000106112566e-07,0.14157849550247192
16,12.0,0.14068026840686798,0.17685988545417786,0.012287737801671028,0.007768800016492605,0.16040650010108948,0.0015676000621169806,0.15744639933109283,0.0,0.13636520504951477


==> numerical_results/decdir_BPSK_L5_20pilots.csv <==
,Es/N0 (dB),MSE h pilots,MSE h decdirLMMSE,MSE h decdirMAP,BER MAP pilots,BER LMMSE pilots,BER MAP decdirMAP,BER LMMSE decdirLMMSE,BER MAP genie,BER LMMSE genie
0,-4.0,1.2118728160858154,1.0549077987670898,0.7069702744483948,0.2660441994667053,0.43473750352859497,0.2568831145763397,0.35606491565704346,0.20327849686145782,0.4628461003303528
1,-3.0,0.962624728679657,0.894159197807312,0.5361442565917969,0.23974370956420898,0.4189150929450989,0.2281395047903061,0.3469806909561157,0.17789030075073242,0.44459471106529236
2,-2.0,0.7646399736404419,0.7548069953918457,0.4028961658477783,0.2121049016714096,0.40033259987831116,0.1980908066034317,0.33857211470603943,0.15179039537906647,0.41990140080451965
3,-1.0,0.6073750853538513,0.632294774055481,0.2994730770587921,0.1836223006248474,0.37868690490722656,0.16724079847335815,0.33020880818367004,0.1254204958677292,0.39095810055732727
4,0.0,0.48245519399642944,0.5274624824523926,0.2196928858757019,0.15468129515647888,0.3550477921962738,0.13597559928894043,0.32014021277427673,0.09934110194444656,0.3597220182418823
5,1.0,0.38322779536247253,0.4386964440345764,0.15872201323509216,0.1258310079574585,0.3297477960586548,0.10554900020360947,0.30712059140205383,0.0743269994854927,0.3284941017627716
6,2.0,0.3044086694717407,0.3648086488246918,0.11234559118747711,0.09783200174570084,0.3040662109851837,0.07667610049247742,0.28998711705207825,0.051630500704050064,0.2981742024421692
7,3.0,0.24180038273334503,0.30441609025001526,0.07758591324090958,0.07153359800577164,0.2785007953643799,0.05088450014591217,0.2695153057575226,0.032453399151563644,0.26949870586395264
8,4.0,0.1920689046382904,0.25723469257354736,0.05231880396604538,0.04823270067572594,0.2542596161365509,0.02988940104842186,0.247563898563385,0.01800210028886795,0.2429606020450592
9,5.0,0.15256573259830475,0.22038999199867249,0.034791864454746246,0.029466301202774048,0.23160800337791443,0.015162699855864048,0.22496730089187622,0.008541400544345379,0.21914690732955933
10,6.0,0.12118726223707199,0.1916777640581131,0.023263974115252495,0.015936799347400665,0.21107089519500732,0.006339800078421831,0.20336240530014038,0.0033807000145316124,0.1988493949174881
11,7.0,0.09626246988773346,0.16955643892288208,0.016001686453819275,0.007540000136941671,0.19319310784339905,0.002202700125053525,0.18500679731369019,0.0010576000204309821,0.18206150829792023
12,8.0,0.07646399736404419,0.15274834632873535,0.011479335837066174,0.0030463000293821096,0.1782561093568802,0.0006083000334911048,0.16940179467201233,0.00026339999749325216,0.1681991070508957
13,9.0,0.06073750928044319,0.1397489756345749,0.008597416803240776,0.0010755000403150916,0.16570180654525757,0.0001390999968862161,0.15644089877605438,4.73000000056345e-05,0.15686990320682526
14,10.0,0.048245519399642944,0.13034312427043915,0.006641289684921503,0.0003383000148460269,0.15558549761772156,2.4000000848900527e-05,0.14558160305023193,8.300000445160549e-06,0.14819420874118805
15,11.0,0.03832278400659561,0.12267684191465378,0.005204343236982822,9.57000011112541e-05,0.1473982036113739,2.100000074278796e-06,0.1373405009508133,3.000000106112566e-07,0.14157849550247192
16,12.0,0.030440863221883774,0.11698941141366959,0.004115925636142492,3.149999974993989e-05,0.14099879562854767,4.0000000467443897e-07,0.13088630139827728,0.0,0.13636520504951477


==> numerical_results/decdir_BPSK_L5exp_10pilots.csv <==
,Es/N0 (dB),MSE h pilots,MSE h decdirLMMSE,MSE h decdirMAP,BER MAP pilots,BER LMMSE pilots,BER MAP decdirMAP,BER LMMSE decdirLMMSE,BER MAP genie,BER LMMSE genie
0,-4.0,5.600583076477051,1.336827278137207,1.6612454652786255,0.35477781295776367,0.4383571147918701,0.3300352096557617,0.41962090134620667,0.19842010736465454,0.4499395191669464
1,-3.0,4.448700904846191,1.1646201610565186,1.339809775352478,0.33433449268341064,0.4254017174243927,0.30479899048805237,0.40908950567245483,0.17230010032653809,0.42700451612472534
2,-2.0,3.53372859954834,1.0148890018463135,1.0836628675460815,0.31169039011001587,0.4097580015659332,0.2771984934806824,0.39700019359588623,0.14573879539966583,0.39510560035705566
3,-1.0,2.8069405555725098,0.8827496767044067,0.8696521520614624,0.28680410981178284,0.3911113142967224,0.24758149683475494,0.3826306164264679,0.11917199939489365,0.3551500141620636
4,0.0,2.2296321392059326,0.7649313807487488,0.6928974986076355,0.25987809896469116,0.36959901452064514,0.2159523069858551,0.36523309350013733,0.09323620051145554,0.3135284185409546
5,1.0,1.7710596323013306,0.6582996845245361,0.5476989150047302,0.23126469552516937,0.34544190764427185,0.18310080468654633,0.34287551045417786,0.06882590055465698,0.27230021357536316
6,2.0,1.406802773475647,0.5613853335380554,0.42883843183517456,0.20124490559101105,0.31872421503067017,0.14967100322246552,0.31647011637687683,0.04724140092730522,0.233514204621315
7,3.0,1.1174631118774414,0.474650114774704,0.32948991656303406,0.17044049501419067,0.29068589210510254,0.11658430099487305,0.28545209765434265,0.029469400644302368,0.1974429041147232
8,4.0,0.8876325488090515,0.3963390588760376,0.24735808372497559,0.13971319794654846,0.2615053951740265,0.08570500463247299,0.2514280080795288,0.016338400542736053,0.1655791997909546
9,5.0,0.7050715684890747,0.3275357782840729,0.18243913352489471,0.11033520102500916,0.23221370577812195,0.05891600251197815,0.2172342985868454,0.007821899838745594,0.1385924071073532
10,6.0,0.5600581765174866,0.2709300220012665,0.1311376988887787,0.08353210240602493,0.20419740676879883,0.037730101495981216,0.18560220301151276,0.0031350001227110624,0.11650620400905609
11,7.0,0.4448700547218323,0.2234419733285904,0.09175179153680801,0.06034860014915466,0.17789819836616516,0.022707100957632065,0.15747420489788055,0.00100170006044209,0.0994630977511406
12,8.0,0.35337287187576294,0.18545202910900116,0.06299380958080292,0.041782401502132416,0.15437249839305878,0.013315499760210514,0.1339104026556015,0.00025290000485256314,0.08657300472259521
13,9.0,0.28069400787353516,0.15508665144443512,0.042859479784965515,0.027935100719332695,0.1339282989501953,0.007888000458478928,0.11502660065889359,4.5600001612911e-05,0.07695560157299042
14,10.0,0.22296319901943207,0.13055536150932312,0.028660375624895096,0.018085099756717682,0.11632049828767776,0.004667900037020445,0.0993984043598175,5.4000001910026185e-06,0.06991340219974518
15,11.0,0.17710597813129425,0.11174390465021133,0.019132357090711594,0.011511100456118584,0.10202839970588684,0.002788499929010868,0.08818499743938446,3.000000106112566e-07,0.0646430030465126
16,12.0,0.14068026840686798,0.09715541452169418,0.012748798355460167,0.007234800141304731,0.0906130000948906,0.0016282000578939915,0.07916820049285889,0.0,0.06080140173435211


==> numerical_results/decdir_BPSK_L5exp_20pilots.csv <==
,Es/N0 (dB),MSE h pilots,MSE h decdirLMMSE,MSE h decdirMAP,BER MAP pilots,BER LMMSE pilots,BER MAP decdirMAP,BER LMMSE decdirLMMSE,BER MAP genie,BER LMMSE genie
0,-4.0,1.2118728160858154,1.0473647117614746,0.7063539624214172,0.26217120885849,0.4285528063774109,0.252810001373291,0.35158929228782654,0.19842010736465454,0.4499395191669464
1,-3.0,0.962624728679657,0.8809872269630432,0.5350778102874756,0.2348105013370514,0.4098409116268158,0.22298109531402588,0.3410038948059082,0.17230010032653809,0.42700451612472534
2,-2.0,0.7646399736404419,0.7344868779182434,0.4017789661884308,0.20612020790576935,0.38692519068717957,0.19181449711322784,0.3304024934768677,0.14573879539966583,0.39510560035705566
3,-1.0,0.6073750853538513,0.6034495234489441,0.2982340455055237,0.17668430507183075,0.3601354956626892,0.16011430323123932,0.31815871596336365,0.11917199939489365,0.3551500141620636
4,0.0,0.48245519399642944,0.48832273483276367,0.21826457977294922,0.14709770679473877,0.32976171374320984,0.12851470708847046,0.302229106426239,0.09323620051145554,0.3135284185409546
5,1.0,0.38322776556015015,0.3903602361679077,0.15722236037254333,0.11796930432319641,0.29700610041618347,0.09829570353031158,0.27987030148506165,0.06882590055465698,0.27230021357536316
6,2.0,0.3044086694717407,0.3068290054798126,0.11068804562091827,0.09024590253829956,0.26257169246673584,0.07036279886960983,0.25236770510673523,0.04724140092730522,0.233514204621315
7,3.0,0.24180038273334503,0.23951299488544464,0.07625694572925568,0.06507749855518341,0.22838960587978363,0.04611640051007271,0.21972359716892242,0.029469400644302368,0.1974429041147232
8,4.0,0.1920689046382904,0.18768750131130219,0.05137021467089653,0.04348570108413696,0.19589939713478088,0.027016600593924522,0.18622159957885742,0.016338400542736053,0.1655791997909546
9,5.0,0.15256573259830475,0.14811569452285767,0.03427174314856529,0.026412200182676315,0.1661739945411682,0.01373559981584549,0.15516850352287292,0.007821899838745594,0.1385924071073532
10,6.0,0.12118726223707199,0.1189449355006218,0.023012354969978333,0.014345100149512291,0.14014370739459991,0.005826199892908335,0.12866149842739105,0.0031350001227110624,0.11650620400905609
11,7.0,0.09626246988773346,0.0978243350982666,0.01589261367917061,0.006856400053948164,0.11854270100593567,0.0020209001377224922,0.10701440274715424,0.00100170006044209,0.0994630977511406
12,8.0,0.07646399736404419,0.08229880779981613,0.011446352116763592,0.0028278001118451357,0.10144860297441483,0.0005665000062435865,0.09018070250749588,0.00025290000485256314,0.08657300472259521
13,9.0,0.06073750928044319,0.07135684043169022,0.008588787168264389,0.00099870003759861,0.08841480314731598,0.00013100000796839595,0.0777973011136055,4.5600001612911e-05,0.07695560157299042
14,10.0,0.048245519399642944,0.06341894716024399,0.006631087977439165,0.0003234000178053975,0.07864030450582504,2.2199999875738285e-05,0.06899230182170868,5.4000001910026185e-06,0.06991340219974518
15,11.0,0.03832278400659561,0.05748259276151657,0.00520723732188344,9.940000018104911e-05,0.07123669981956482,2.6000000161729986e-06,0.062413301318883896,3.000000106112566e-07,0.0646430030465126
16,12.0,0.030440863221883774,0.05323626846075058,0.00411604018881917,3.0800001695752144e-05,0.06572309881448746,6.000000212225132e-07,0.05782200023531914,0.0,0.06080140173435211


==> numerical_results/decdir_QPSK_L5exp_10pilots.csv <==
,Es/N0 (dB),MSE h pilots,MSE h decdirLMMSE,MSE h decdirMAP,BER MAP pilots,BER LMMSE pilots,BER MAP decdirMAP,BER LMMSE decdirLMMSE,BER MAP genie,BER LMMSE genie
0,-4.0,4.793426990509033,1.6807302236557007,2.007448434829712,0.38630250096321106,0.45030999183654785,0.3808574974536896,0.4371950030326843,0.2766924798488617,0.46226248145103455
1,-3.0,3.807554244995117,1.4384441375732422,1.6514387130737305,0.36972999572753906,0.4413674771785736,0.3636474907398224,0.42847248911857605,0.25596749782562256,0.44650498032569885
2,-2.0,3.0244479179382324,1.2340623140335083,1.3593932390213013,0.351797491312027,0.43002498149871826,0.3434399962425232,0.42064499855041504,0.23325249552726746,0.4243224859237671
3,-1.0,2.4024038314819336,1.058045506477356,1.1165533065795898,0.3317149877548218,0.41626498103141785,0.32117998600006104,0.4078199863433838,0.20962248742580414,0.39666998386383057
4,0.0,1.9082974195480347,0.9051063656806946,0.9181023240089417,0.3107225000858307,0.399447500705719,0.2977524995803833,0.39623749256134033,0.18583999574184418,0.3666999936103821
5,1.0,1.5158145427703857,0.7788473963737488,0.753468930721283,0.2884199917316437,0.38128000497817993,0.2723724842071533,0.3797074854373932,0.16144749522209167,0.33636748790740967
6,2.0,1.204054355621338,0.674642026424408,0.6151872277259827,0.26447999477386475,0.3621324896812439,0.24578499794006348,0.36287248134613037,0.1359724998474121,0.30625247955322266
7,3.0,0.9564142227172852,0.5743289589881897,0.5005030035972595,0.23990748822689056,0.34053248167037964,0.21892499923706055,0.3403500020503998,0.11025499552488327,0.2743549942970276
8,4.0,0.759706974029541,0.48895779252052307,0.40279635787010193,0.21465998888015747,0.3172774910926819,0.1901249885559082,0.31931498646736145,0.08483000099658966,0.24331998825073242
9,5.0,0.6034566760063171,0.4176003634929657,0.31966280937194824,0.18850499391555786,0.29298749566078186,0.16036999225616455,0.2913999855518341,0.06025749817490578,0.21499499678611755
10,6.0,0.47934257984161377,0.3538913130760193,0.24739034473896027,0.16095249354839325,0.26712748408317566,0.12916749715805054,0.26190999150276184,0.03921499848365784,0.18862499296665192
11,7.0,0.38075539469718933,0.30041760206222534,0.1864430010318756,0.13306500017642975,0.24147500097751617,0.0982074961066246,0.23426249623298645,0.022187499329447746,0.16584499180316925
12,8.0,0.30244478583335876,0.25898316502571106,0.13434094190597534,0.10588749498128891,0.21748249232769012,0.06819000095129013,0.20708750188350677,0.010644999332726002,0.1462949961423874
13,9.0,0.24024038016796112,0.22353284060955048,0.09257425367832184,0.07965999841690063,0.19457249343395233,0.042354997247457504,0.180262491106987,0.004222499672323465,0.12908749282360077
14,10.0,0.19082975387573242,0.19191132485866547,0.06063128262758255,0.056164998561143875,0.17226248979568481,0.023064998909831047,0.1567249894142151,0.0013899999903514981,0.11580999940633774
15,11.0,0.15158145129680634,0.17029768228530884,0.038220543414354324,0.03703000023961067,0.15289999544620514,0.011632499285042286,0.13707749545574188,0.00038499999209307134,0.1058024987578392
16,12.0,0.120405413210392,0.15154913067817688,0.023727897554636,0.022972499951720238,0.1360124945640564,0.005499999970197678,0.12097249925136566,6.749999738531187e-05,0.09797749668359756
17,13.0,0.09564141184091568,0.13484826683998108,0.013839669525623322,0.013319999910891056,0.12153499573469162,0.002347499830648303,0.11067000031471252,7.499999810534064e-06,0.09234499931335449
18,14.0,0.07597069442272186,0.12263137847185135,0.007951055653393269,0.007114999927580357,0.11036749929189682,0.0010924999369308352,0.10519500076770782,4.999999873689376e-06,0.08844500035047531
19,15.0,0.06034566089510918,0.11444905400276184,0.0047462196089327335,0.0038024999666959047,0.10153499990701675,0.00043999997433274984,0.09962249547243118,0.0,0.08490999788045883


==> numerical_results/decdir_QPSK_L5exp_20pilots.csv <==
,Es/N0 (dB),MSE h pilots,MSE h decdirLMMSE,MSE h decdirMAP,BER MAP pilots,BER LMMSE pilots,BER MAP decdirMAP,BER LMMSE decdirLMMSE,BER MAP genie,BER LMMSE genie
0,-4.0,1.1822190284729004,1.3215203285217285,0.9917195439338684,0.323404997587204,0.44422999024391174,0.32206249237060547,0.38619500398635864,0.2766924798488617,0.46226248145103455
1,-3.0,0.9390699863433838,1.104810118675232,0.7641477584838867,0.30170997977256775,0.4309749901294708,0.2994549870491028,0.37752750515937805,0.25596749782562256,0.44650498032569885
2,-2.0,0.7459298372268677,0.9179409742355347,0.5868713855743408,0.2787649929523468,0.41418248414993286,0.27606499195098877,0.3677099943161011,0.23325249552726746,0.4243224859237671
3,-1.0,0.5925130844116211,0.7537961602210999,0.4511696398258209,0.2542324960231781,0.3944699764251709,0.2500874996185303,0.3589474856853485,0.20962248742580414,0.39666998386383057
4,0.0,0.4706498980522156,0.6116294264793396,0.34631648659706116,0.22906500101089478,0.37059497833251953,0.22397249937057495,0.3482324779033661,0.18583999574184418,0.3666999936103821
5,1.0,0.3738504946231842,0.4992527365684509,0.2625137269496918,0.2021699994802475,0.3474375009536743,0.19649749994277954,0.3334899842739105,0.16144749522209167,0.33636748790740967
6,2.0,0.2969600260257721,0.4093581438064575,0.19880186021327972,0.17544250190258026,0.323232501745224,0.16779999434947968,0.3133524954319,0.1359724998474121,0.30625247955322266
7,3.0,0.2358837127685547,0.33257266879081726,0.1487012803554535,0.1480949968099594,0.29664748907089233,0.13922499120235443,0.2906624972820282,0.11025499552488327,0.2743549942970276
8,4.0,0.18736910820007324,0.26622986793518066,0.10981787741184235,0.12180499732494354,0.2674649953842163,0.11163000017404556,0.26600250601768494,0.08483000099658966,0.24331998825073242
9,5.0,0.14883257448673248,0.22017551958560944,0.07922150194644928,0.09617500007152557,0.23957499861717224,0.08443749696016312,0.23924249410629272,0.06025749817490578,0.21499499678611755
10,6.0,0.11822189390659332,0.1873420923948288,0.05563430115580559,0.07185500115156174,0.2136324942111969,0.058767497539520264,0.207519993185997,0.03921499848365784,0.18862499296665192
11,7.0,0.09390699118375778,0.15983299911022186,0.03726796433329582,0.04983250051736832,0.18825998902320862,0.036249998956918716,0.17949749529361725,0.022187499329447746,0.16584499180316925
12,8.0,0.07459298521280289,0.13472971320152283,0.023709947243332863,0.03082999959588051,0.16420750319957733,0.019164999946951866,0.155239999294281,0.010644999332726002,0.1462949961423874
13,9.0,0.05925130471587181,0.11776508390903473,0.014713111333549023,0.017172500491142273,0.14342749118804932,0.008352499455213547,0.13423749804496765,0.004222499672323465,0.12908749282360077
14,10.0,0.04706498980522156,0.10517951846122742,0.009201481007039547,0.008117499761283398,0.12611499428749084,0.0027550000231713057,0.11735499650239944,0.0013899999903514981,0.11580999940633774
15,11.0,0.03738505020737648,0.0966765284538269,0.006012351717799902,0.003077500034123659,0.11354999989271164,0.0006699999794363976,0.10576499998569489,0.00038499999209307134,0.1058024987578392
16,12.0,0.029695997014641762,0.0908021554350853,0.004340808372944593,0.0009724999545142055,0.10409249365329742,0.00012250000145286322,0.09744250029325485,6.749999738531187e-05,0.09797749668359756
17,13.0,0.02358836866915226,0.08673607558012009,0.0032982369884848595,0.00028249999741092324,0.09671249985694885,2.7499998395796865e-05,0.09250249713659286,7.499999810534064e-06,0.09234499931335449
18,14.0,0.018736908212304115,0.08456410467624664,0.002569459844380617,5.249999958323315e-05,0.09137249737977982,4.999999873689376e-06,0.08827999979257584,4.999999873689376e-06,0.08844500035047531
19,15.0,0.014883255586028099,0.08198551088571548,0.002037676749750972,2.499999936844688e-05,0.08708249777555466,0.0,0.08304249495267868,0.0,0.08490999788045883


==> numerical_results/eval_over_iters.csv <==
iters,VAE SE h,VAE BER,VAE BMI,VAEopt6 SE h,VAEopt6 BER,VAEopt6 BMI,EMBPserial SE h,EMBPserial BER,EMBPserial BMI,EMBPparallel SE h,EMBPparallel BER,EMBPparallel BMI,EMBPopt6 SE h,EMBPopt6 BER,EMBPopt6 BMI,VAEopt3 SE h,EMBPopt3 SE h,EMBPopt3 BER,EMBPopt3 BMI
-9,0.698771178722382,0.132106706500053,0.517377316951752,,,,,,,,,,,,,,,,
-8,0.592381834983826,0.123040601611137,0.464722245931625,,,,,,,,,,,,,,,,
-7,0.503101170063019,0.122545301914215,0.468122065067291,,,,,,,,,,,,,,,,
-6,0.431134521961212,0.121925503015518,0.472306549549103,,,,,,,,,,,,,,,,
-5,0.379802346229553,0.121474802494049,0.475252240896225,,,,,,,,,,,,,,,,
-4,0.346959918737411,0.121193304657936,0.477626085281372,,,,,,,,,,,,,,,,
-3,0.326749533414841,0.120984204113483,0.479294747114182,,,,,,,,,,,,,,,,
-2,0.315253674983978,0.120830498635769,0.480563104152679,0.698771178722382,0.132106706500053,0.517377316951752,,,,,,,,,,0.698771178722382,,,
-1,0.308876216411591,0.120735101401806,0.481530100107193,0.525697648525238,0.123040601611137,0.464722245931625,,,,,,,,,,0.525697648525238,,,
0,0.305071324110031,0.120676502585411,0.482222646474838,0.358158618211746,0.122459903359413,0.468969285488129,,,,,,,,,,0.358158618211746,,,
1,,,,,,,0.264347910881042,0.0780436992645264,0.753088116645813,0.0785115584731102,0.0780436992645264,0.753088116645813,0.328254550695419,0.0878702029585838,0.702116906642914,,0.157583341002464,0.0878702029585838,0.702116906642914
2,,,,,,,0.21983191370964,0.0376164987683296,0.876535356044769,0.0637363493442535,0.024787500500679,0.933244049549103,0.163018107414246,0.0583809018135071,0.78232729434967,,0.0588219128549099,0.0349144004285336,0.868469059467316
3,,,,,,,0.177221775054932,0.0280894003808498,0.908814966678619,0.188741877675056,0.0229074005037546,0.941782474517822,0.0727475062012672,0.0268380008637905,0.886267781257629,,0.0185815431177616,0.0109881004318595,0.95276951789856
4,,,,,,,0.13376048207283,0.0208491999655962,0.932672381401062,0.254303127527237,0.0235411003232002,0.947456777095795,0.034678041934967,0.011383299715817,0.944147765636444,,,,
5,,,,,,,0.087277926504612,0.0148555003106594,0.95244026184082,0.264692008495331,0.0244527999311686,0.948624491691589,0.0217410046607256,0.0101797999814153,0.967045307159424,,,,
6,,,,,,,0.0359414480626583,0.00987809989601374,0.968792617321014,0.291461944580078,0.0257182009518147,0.94611531496048,0.0100782075896859,0.00402150023728609,0.986137330532074,,,,
7,,,,,,,0.0343693494796753,0.00668810028582811,0.979166090488434,0.306030064821243,0.0266820006072521,0.944110751152039,,,,,,,
8,,,,,,,0.016328327357769,0.00662240013480186,0.979475617408752,0.315077602863312,0.0275430008769035,0.94274890422821,,,,,,,
9,,,,,,,0.015693161636591,0.00559600023552775,0.982586562633514,0.317012012004852,0.0282295998185873,0.942012488842011,,,,,,,
10,,,,,,,0.01570207439363,0.00569320004433394,0.982301712036133,0.323984563350677,0.0285989008843899,0.941483557224274,,,,,,,
11,,,,,,,0.0160129256546497,0.00578999985009432,0.981866359710693,0.329669445753098,0.0287645012140274,0.941452264785767,,,,,,,
12,,,,,,,0.0159153193235397,0.00580780021846294,0.982163071632385,0.335774213075638,0.0289804004132748,0.941047251224518,,,,,,,
13,,,,,,,0.0157024171203375,0.00566289993003011,0.982575833797455,0.337256163358688,0.0294413007795811,0.94053065776825,,,,,,,
14,,,,,,,0.015521832741797,0.00556380022317171,0.983038485050201,0.337420225143433,0.0294960010796785,0.940348088741303,,,,,,,
15,,,,,,,0.0150394551455975,0.00572440028190613,0.982464015483856,0.344824314117432,0.0295950006693602,0.940063714981079,,,,,,,
16,,,,,,,0.014962057583034,0.00582850025966764,0.982284367084503,0.346865922212601,0.0297354999929667,0.939788103103638,,,,,,,
17,,,,,,,0.0150436824187636,0.00572280026972294,0.98250138759613,,,,,,,,,,
18,,,,,,,0.0149836083874106,0.00549740018323064,0.983510613441467,,,,,,,,,,
19,,,,,,,0.0149944294244051,0.00538660027086735,0.983563244342804,,,,,,,,,,
20,,,,,,,0.0149221504107118,0.00535999983549118,0.983877241611481,,,,,,,,,,
21,,,,,,,0.0150032052770257,0.005430500023067,0.983497142791748,,,,,,,,,,
22,,,,,,,0.0150183150544763,0.00580770010128617,0.982296824455261,,,,,,,,,,
23,,,,,,,0.0153067242354155,0.00589760020375252,0.981915533542633,,,,,,,,,,
24,,,,,,,0.0152876544743776,0.00569240003824234,0.982699334621429,,,,,,,,,,
25,,,,,,,0.0153015144169331,0.00546769984066486,0.983418822288513,,,,,,,,,,
26,,,,,,,0.0152821820229292,0.00530439987778664,0.984058260917664,,,,,,,,,,
27,,,,,,,0.0152929564937949,0.0052733002230525,0.984109282493591,,,,,,,,,,
28,,,,,,,0.0152916507795453,0.00535580003634095,0.983964502811432,,,,,,,,,,

